Sparse Surface Constraints for Combining Physics-based Elasticity Simulation and Correspondence-Free Object Reconstruction

We address the problem to infer physical material parameters and boundary conditions from the observed motion of a homogeneous deformable object via the solution of an inverse problem. Parameters are estimated from potentially unreliable real-world data sources such as sparse observations without correspondences. We introduce a novel Lagrangian-Eulerian optimization formulation, including a cost function that penalizes differences to observations during an optimization run. This formulation matches correspondence-free, sparse observations from a single-view depth sequence with a finite element simulation of deformable bodies. In conjunction with an efficient hexahedral discretization and a stable, implicit formulation of collisions, our method can be used in demanding situation to recover a variety of material parameters, ranging from Young's modulus and Poisson ratio to gravity and stiffness damping, and even external boundaries. In a number of tests using synthetic datasets and real-world measurements, we analyse the robustness of our approach and the convergence behavior of the numerical optimization scheme.

==> plots/optimizer/ball300gd.dat <==
0    0.9407341   300.2999878
1    0.9411134   301.8808594
2    0.9421907   314.2974243
3    0.9536055   733.3978271
4    0.9800587  1844.0194092
5    0.0031061  1871.0694580
6    0.0020717  2072.7753906
7    0.0005339  2078.7482910
8    0.0006219  2073.5126953
9    0.0005444  2058.9523926
10   0.0003548  1569.5687256
11   0.0315350  1989.5599365
12   0.0000184  1961.5068359
13   0.0001779  1978.7777100
14   0.0000580  2100.8320313
15   0.0010005  2109.5698242
16   0.0011727  2123.3347168
17   0.0014687  2111.5046387
18   0.0012125  2062.5527344
19   0.0003981  2071.0358887
20   0.0005094  2077.9775391
21   0.0006101  2074.7148438
22   0.0005618  2077.7331543
23   0.0006065  2076.2919922
24   0.0005849  2070.6279297
25   0.0005038  2051.9169922
26   0.0002771  1930.0458984
27   0.0005845  1989.6765137
28   0.0000181  2024.3929443
29   0.0000646  2001.8100586
30   0.0000049  2014.2692871
31   0.0000246  2017.1594238
32   0.0000339  2016.2504883
33   0.0000308  2012.0394287
34   0.0000187  2014.7282715
35   0.0000260  2017.8052979
36   0.0000362  2024.3503418
37   0.0000644  2032.5041504
38   0.0001117  2028.3715820
39   0.0000860  2030.7294922
40   0.0001003  2030.3336182
41   0.0000978  2029.8273926
42   0.0000947  2030.0909424
43   0.0000963  2029.9691162
44   0.0000956  2029.9963379
45   0.0000957  2030.0367432
46   0.0000960  2030.0280762
47   0.0000959  2030.0312500
48   0.0000959  2030.0284424
49   0.0000959  2029.5761719
50   0.0000959  2029.5761719

==> plots/optimizer/ball300lbfgs.dat <==
0    0.9407341   300.0000000
1    1.1331640   600.0000000
2    0.3210068  10193.0537109
3    0.3205098  10163.9599609
4    0.3114528  9656.7968750
5    0.3359580  11137.7587891
6    0.3906967  16328.7685547
7    0.4284207  23182.5312500
8    0.4472174  28936.1015625
9    0.4719608  42207.5468750
10   0.4819282  51436.0078125
11   0.4930183  67602.3515625
12   0.5058627  105133.7109375
13   0.5113582  137214.3593750
14   0.5153934  176367.9218750
15   0.5153934  176367.9218750

==> plots/optimizer/ball300rprop.dat <==
0    0.9407341   300.0000000
1    0.9661871   330.0000000
2    0.9874779   366.0000000
3    1.0017502   409.2000122
4    1.0276866   461.0400085
5    1.0845157   523.2479858
6    1.1331252   597.8975830
7    1.0676782   687.4771118
8    0.8216422   794.9725342
9    0.5112207   923.9670410
10   0.2840284  1078.7604980
11   0.1359853  1264.5125732
12   0.0492770  1487.4150391
13   0.0083626  1754.8980713
14   0.0005788  2075.8776855
15   0.0008621  1915.3879395
16   0.0005788  2075.8776855
17   0.0000076  1995.6328125
18   0.0005788  2075.8776855
19   0.0001343  2035.7552490
20   0.0005788  2075.8776855
21   0.0014843  2124.0246582
22   0.0030382  2181.8010254
23   0.0054702  2251.1325684
24   0.0041836  2216.4667969
25   0.0030382  2181.8010254
26   0.0018712  2140.2019043
27   0.0008093  2090.2832031
28   0.0000981  2030.3807373
29   0.0003711  2060.3320313
30   0.0008093  2090.2832031
31   0.0015346  2126.2248535
32   0.0011460  2108.2539063
33   0.0015346  2126.2248535
34   0.0013339  2117.2395020
35   0.0015346  2126.2248535
36   0.0014327  2121.7321777
37   0.0015346  2126.2248535
38   0.0014832  2123.9785156
39   0.0014327  2121.7321777
40   0.0013730  2119.0363770
41   0.0013029  2115.8017578
42   0.0012211  2111.9201660
43   0.0012617  2113.8608398
44   0.0012211  2111.9201660
45   0.0011731  2109.5910645
46   0.0011167  2106.7961426
47   0.0010506  2103.4423828
48   0.0009738  2099.4179688
49   0.0010119  2101.4301758
50   0.0010119  2103.4423828

==> plots/optimizer/dragon1000gd.dat <==
0    0.2392766  1001.0000000  
1    0.2390408  1027.7593994  
2    0.2328597  4386.3305664  
3    0.0138404  4516.0224609  
4    0.0129212  4883.6660156  
5    0.0115535  4944.1875000  
6    0.0114930  4938.7719727  
7    0.0114966  4944.0673828  
8    0.0114931  4964.7661133  
9    0.0114825  4978.1801758  
10   0.0114784  4990.6875000  
11   0.0114765  4983.6850586  
12   0.0114773  4989.3554688  
13   0.0114766  4993.8515625  
14   0.0114762  4992.0668945  
15   0.0114763  4993.0908203  
16   0.0114763  4993.0170898  
17   0.0114763  4992.9345703  
18   0.0114763  4992.7065430  
19   0.0114763  4992.8095703  
20   0.0114763  4992.8325195  
21   0.0114763  4992.8217773  
22   0.0114763  4992.8320313  
23   0.0114763  4992.8261719  
24   0.0114763  4992.8261719  
25   0.0114763  4992.8261719  
26   0.0114763  4992.8261719  
27   0.0114763  4992.8261719  
28   0.0114763  4992.8261719  
29   0.0114763  4992.8261719  
30   0.0114763  4992.8261719  
31   0.0114763  4992.8261719  
32   0.0114763  4992.8261719  
33   0.0114763  4992.8261719  
34   0.0114763  4992.8261719  
35   0.0114763  4992.8261719  
36   0.0114763  4992.8261719  
37   0.0114763  4992.8261719  
38   0.0114763  4992.8256836  
39   0.0114763  4992.8256836  
40   0.0114763  4992.8256836  
41   0.0114763  4992.8256836  
42   0.0114763  4992.8256836  
43   0.0114763  4992.8256836  
44   0.0114763  4992.8261719  
45   0.0114763  4992.8261719  
46   0.0114763  4992.8261719  
47   0.0114763  4992.8261719  
48   0.0114763  4992.8261719  
49   0.0114763  4992.8261719  
50   0.0114763  4992.8261719  

==> plots/optimizer/dragon1000lbfgs.dat <==
0    0.2388413  1000.0000000  
1    0.0997584  2000.0000000  
2    0.0601227  2607.4255371  
3    0.0333629  3287.6960449  
4    0.0179034  4017.6291504  
5    0.0116942  5162.3339844  
6    0.0118325  5226.7070313  
7    0.0118550  5235.6171875  
8    0.0118432  5230.9951172  
9    0.0118471  5232.5175781  
10   0.0118418  5230.4570313  
11   0.0118464  5232.2543945  
12   0.0118447  5231.6054688  
13   0.0118452  5231.7817383  
14   0.0118452  5231.7875977  
15   0.0118452  5231.7744141  
16   0.0118452  5231.7763672  
17   0.0118452  5231.7822266  
18   0.0118452  5231.7724609  
19   0.0118451  5231.7304688  
20   0.0118451  5231.7368164  
21   0.0118451  5231.7373047  
22   0.0118451  5231.7368164  
23   0.0118451  5231.7373047  
24   0.0118451  5231.7373047  
25   0.0118451  5231.7368164  
26   0.0118451  5231.7368164  
27   0.0118451  5231.7368164  
28   0.0118451  5231.7333984  
29   0.0118451  5231.7338867  
30   0.0118451  5231.7333984  
31   0.0118451  5231.7338867  
32   0.0118451  5231.7333984  
33   0.0118451  5231.7333984  
34   0.0118451  5231.7333984  
35   0.0118451  5231.7333984  
36   0.0118451  5231.7333984  
37   0.0118451  5231.7333984  
38   0.0118451  5231.7333984  
39   0.0118451  5231.7333984  
40   0.0118451  5231.7333984  
41   0.0118451  5231.7333984  
42   0.0118451  5231.7333984  
43   0.0118451  5231.7333984  
44   0.0118451  5231.7333984  
45   0.0118451  5231.7333984  
46   0.0118451  5231.7333984  
47   0.0118451  5231.7333984  
48   0.0118451  5231.7333984  
49   0.0118451  5231.7333984  
50   0.0118451  5231.7333984  
51   0.0118451  5231.7333984  

==> plots/optimizer/dragon1000rprop.dat <==
0    0.2383687  1000.0000000  
1    0.2164301  1100.0000000  
2    0.1936220  1220.0000000  
3    0.1702244  1364.0000000  
4    0.1465673  1536.8000488  
5    0.1230124  1744.1600342  
6    0.1000295  1992.9919434  
7    0.0781626  2291.5903320  
8    0.0578712  2649.9084473  
9    0.0398520  3079.8901367  
10   0.0252608  3595.8681641  
11   0.0152572  4215.0419922  
12   0.0113528  4958.0502930  
13   0.0150185  5849.6601563  
14   0.0274984  6919.5922852  
15   0.0495140  8203.5107422  
16   0.0816357  9744.2128906  
17   0.0650382  8973.8623047  
18   0.0495140  8203.5107422  
19   0.0330656  7279.0893555  
20   0.0409442  7741.3002930  
21   0.0330656  7279.0893555  
22   0.0247284  6724.4365234  
23   0.0287209  7001.7631836  
24   0.0247284  6724.4365234  
25   0.0204696  6391.6450195  
26   0.0162504  5992.2949219  
27   0.0127601  5513.0751953  
28   0.0113638  4938.0112305  
29   0.0116368  5225.5429688  
30   0.0127601  5513.0751953  
31   0.0120995  5369.3090820  
32   0.0127601  5513.0751953  
33   0.0124054  5441.1918945  
34   0.0120995  5369.3090820  
35   0.0122464  5405.2504883  
36   0.0124054  5441.1918945  
37   0.0126124  5484.3217773  
38   0.0125067  5462.7568359  
39   0.0126124  5484.3217773  
40   0.0125590  5473.5395508  
41   0.0125067  5462.7568359  
42   0.0124454  5449.8178711  
43   0.0123739  5434.2915039  
44   0.0122912  5415.6591797  
45   0.0121963  5393.3007813  
46   0.0120884  5366.4707031  
47   0.0119679  5334.2744141  
48   0.0118367  5295.6386719  
49   0.0116989  5249.2763672  
50   0.0116989  5193.6411133  

==> plots/optimizer/dragon7500gd.dat <==
0    0.0368883  7492.5000000  
1    0.0367605  7482.2592773  
2    0.0365864  7457.5034180  
3    0.0361672  7294.4370117  
4    0.0334558  6965.0971680  
5    0.0283185  4821.1494141  
6    0.0117601  5092.6669922  
7    0.0116133  5106.6030273  
8    0.0116285  5092.8437500  
9    0.0116134  5100.4765625  
10   0.0116215  5098.6264648  
11   0.0116195  5091.4628906  
12   0.0116120  5093.9409180  
13   0.0116146  5091.8647461  
14   0.0116124  5092.9511719  
15   0.0116135  5093.5507813  
16   0.0116142  5093.2309570  
17   0.0116138  5092.5439453  
18   0.0116131  5091.1386719  
19   0.0116117  5091.8100586  
20   0.0116124  5091.4785156  
21   0.0116121  5091.5893555  
22   0.0116122  5091.7436523  
23   0.0116123  5091.7099609  
24   0.0116123  5091.6630859  
25   0.0116122  5091.6870117  
26   0.0116123  5091.6767578  
27   0.0116123  5091.6835938  
28   0.0116123  5091.6845703  
29   0.0116123  5091.6860352  
30   0.0116123  5091.6850586  
31   0.0116123  5091.6840820  
32   0.0116123  5091.6845703  
33   0.0116123  5091.6845703  
34   0.0116123  5091.6845703  
35   0.0116123  5091.6840820  
36   0.0116123  5091.6835938  
37   0.0116123  5091.6816406  
38   0.0116123  5091.6733398  
39   0.0116123  5091.6767578  
40   0.0116123  5091.6850586  
41   0.0116123  5091.7070313  
42   0.0116123  5091.6982422  
43   0.0116123  5091.7050781  
44   0.0116123  5091.7031250  
45   0.0116123  5091.6982422  
46   0.0116123  5091.6914063  
47   0.0116123  5091.6777344  
48   0.0116123  5091.6621094  
49   0.0116122  5091.6601563  
50   0.0116122  5091.6601563  

==> plots/optimizer/dragon7500lbfgs.dat <==
0    0.0364376  7500.0000000  
1    0.0224998  3750.0000000  
2    0.0120775  4679.4648438  
3    0.0135958  4423.0195313  
4    0.0131296  4487.1650391  
5    0.0134219  4446.0058594  
6    0.0131360  4486.2329102  
7    0.0136405  4417.2622070  
8    0.0137759  4400.2324219  
9    0.0135900  4423.7602539  
10   0.0188046  3964.0981445  
11   0.0128966  4522.7480469  
12   0.0117442  4772.9794922  
13   0.0120040  4697.5834961  
14   0.0119313  4716.6445313  
15   0.0119699  4706.3750000  
16   0.0119941  4700.1040039  
17   0.0121005  4674.0014648  
18   0.0120059  4697.0966797  
19   0.0120331  4690.2812500  
20   0.0119256  4718.2163086  
21   0.0117470  4772.0371094  
22   0.0117931  4756.9941406  
23   0.0117293  4778.0766602  
24   0.0117350  4776.1181641  
25   0.0117309  4777.5205078  
26   0.0117309  4777.5034180  
27   0.0117309  4777.5200195  
28   0.0117306  4777.6152344  
29   0.0117311  4777.4399414  
30   0.0117312  4777.3994141  
31   0.0117309  4777.5214844  
32   0.0117313  4777.3862305  
33   0.0117312  4777.4008789  
34   0.0117313  4777.3945313  
35   0.0117313  4777.3925781  
36   0.0117313  4777.3950195  
37   0.0117312  4777.3984375  
38   0.0117312  4777.4125977  
39   0.0117310  4777.4814453  
40   0.0117312  4777.4306641  
41   0.0117306  4777.6049805  
42   0.0117301  4777.7807617  
43   0.0117299  4777.8574219  
44   0.0117301  4777.8017578  
45   0.0117306  4777.6357422  
46   0.0117298  4777.8979492  
47   0.0117261  4779.1743164  
48   0.0117287  4778.2680664  
49   0.0117317  4777.2514648  
50   0.0117516  4770.4833984  
51   0.0117516  4770.4833984  

==> plots/optimizer/dragon7500rprop.dat <==
0    0.0368060  7500.0000000  
1    0.0251673  6750.0000000  
2    0.0151501  5850.0000000  
3    0.0117838  4770.0000000  
4    0.0120176  5310.0000000  
5    0.0117838  4770.0000000  
6    0.0114935  5040.0000000  
7    0.0117838  4770.0000000  
8    0.0133516  4446.0000000  
9    0.0123897  4608.0000000  
10   0.0117838  4770.0000000  
11   0.0114876  4964.3999023  
12   0.0115780  4867.2001953  
13   0.0117838  4770.0000000  
14   0.0116665  4818.6000977  
15   0.0115780  4867.2001953  
16   0.0115102  4925.5200195  
17   0.0114821  4995.5039063  
18   0.0115221  5079.4848633  
19   0.0116713  5180.2617188  
20   0.0115834  5129.8730469  
21   0.0115221  5079.4848633  
22   0.0115493  5104.6791992  
23   0.0115834  5129.8730469  
24   0.0116330  5160.1064453  
25   0.0117050  5196.3862305  
26   0.0116672  5178.2460938  
27   0.0116330  5160.1064453  
28   0.0115964  5138.3383789  
29   0.0116140  5149.2226563  
30   0.0115964  5138.3383789  
31   0.0115767  5125.2778320  
32   0.0115863  5131.8081055  
33   0.0115964  5138.3383789  
34   0.0116090  5146.1748047  
35   0.0116026  5142.2568359  
36   0.0115964  5138.3383789  
37   0.0115891  5133.6367188  
38   0.0115806  5127.9946289  
39   0.0115848  5130.8154297  
40   0.0115891  5133.6367188  
41   0.0115869  5132.2260742  
42   0.0115848  5130.8154297  
43   0.0115823  5129.1230469  
44   0.0115793  5127.0917969  
45   0.0115808  5128.1074219  
46   0.0115823  5129.1230469  
47   0.0115815  5128.6152344  
48   0.0115823  5129.1230469  
49   0.0115832  5129.7324219  
50   0.0115827  5129.4277344  
51   0.0115832  5129.7324219  

==> plots/stability/TimeAndNoise/cost1.dat <==
1.272727e+03	1.556707e-01
1.339757e+03	1.465315e-01
1.345434e+03	1.457689e-01
1.357655e+03	1.441363e-01
1.419345e+03	1.361693e-01
1.559513e+03	1.198319e-01
1.590724e+03	1.164711e-01
1.616543e+03	1.137715e-01
1.634437e+03	1.119370e-01
1.653971e+03	1.099661e-01
1.923650e+03	8.596543e-02
2.169374e+03	6.802811e-02
2.291798e+03	6.031889e-02
2.303281e+03	5.963571e-02
2.321039e+03	5.858858e-02
2.351402e+03	5.683670e-02
2.383517e+03	5.502847e-02
2.679651e+03	4.051290e-02
2.701616e+03	3.957728e-02
2.788482e+03	3.602405e-02
3.178412e+03	2.298076e-02
3.210794e+03	2.208634e-02
3.437255e+03	1.653127e-02
3.570350e+03	1.379075e-02
4.026749e+03	6.895972e-03
5.074794e+03	1.560589e-03
5.528317e+03	2.332095e-03
5.663500e+03	2.812738e-03
5.776080e+03	3.289010e-03
6.195998e+03	5.591040e-03
6.404078e+03	7.006003e-03
6.666050e+03	8.995332e-03
6.945156e+03	1.130195e-02
7.283672e+03	1.424163e-02
7.359640e+03	1.492404e-02
7.576155e+03	1.693181e-02
8.160887e+03	2.256311e-02
8.660712e+03	2.764001e-02
8.816557e+03	2.928415e-02
9.453544e+03	3.624876e-02
9.631850e+03	3.827212e-02
1.167382e+04	6.433997e-02
1.171627e+04	6.492863e-02
1.179129e+04	6.596325e-02
1.246272e+04	7.503240e-02
1.310373e+04	8.406533e-02
1.363040e+04	9.167159e-02
1.483205e+04	1.091280e-01
1.776272e+04	1.542009e-01
1.856343e+04	1.664848e-01


==> plots/stability/TimeAndNoise/cost2.dat <==
1.272727e+03	2.225673e-01
1.339757e+03	1.542999e-01
1.345434e+03	1.535550e-01
1.357655e+03	1.519583e-01
1.419345e+03	1.439805e-01
1.559513e+03	1.276417e-01
1.590724e+03	1.242954e-01
1.616543e+03	1.215974e-01
1.634437e+03	1.197521e-01
1.653971e+03	1.177676e-01
1.923650e+03	9.356341e-02
2.169374e+03	7.553192e-02
2.291798e+03	6.777058e-02
2.303281e+03	6.708260e-02
2.321039e+03	6.602676e-02
2.351402e+03	6.426115e-02
2.383517e+03	6.244379e-02
2.679651e+03	4.782616e-02
2.701616e+03	4.688271e-02
2.788482e+03	4.328842e-02
3.178412e+03	3.011136e-02
3.210794e+03	2.920994e-02
3.437255e+03	2.357498e-02
3.570350e+03	2.077839e-02
4.026749e+03	1.365158e-02
5.074794e+03	7.873840e-03
5.528317e+03	8.481291e-03
5.663500e+03	8.920598e-03
5.776080e+03	9.359730e-03
6.195998e+03	1.155662e-02
6.404078e+03	1.291912e-02
6.666050e+03	1.483993e-02
6.945156e+03	1.710452e-02
7.283672e+03	2.004285e-02
7.359640e+03	2.071878e-02
7.576155e+03	2.267382e-02
8.160887e+03	2.823227e-02
8.660712e+03	3.324782e-02
8.816557e+03	3.487160e-02
9.453544e+03	4.180763e-02
9.631850e+03	4.382078e-02
1.167382e+04	6.962563e-02
1.171627e+04	7.020722e-02
1.179129e+04	7.123085e-02
1.246272e+04	8.044108e-02
1.310373e+04	8.949498e-02
1.363040e+04	9.710738e-02
1.483205e+04	1.146716e-01
1.776272e+04	1.598531e-01
1.856343e+04	1.721776e-01


==> plots/stability/TimeAndNoise/cost3.dat <==
1.272727e+03	8.895822e-01
1.339757e+03	8.801892e-01
1.345434e+03	8.794187e-01
1.357655e+03	8.777718e-01
1.419345e+03	8.696524e-01
1.559513e+03	7.944389e-01
1.590724e+03	7.914276e-01
1.616543e+03	7.886575e-01
1.634437e+03	7.867708e-01
1.653971e+03	7.847449e-01
1.923650e+03	7.592684e-01
2.169374e+03	7.391441e-01
2.291798e+03	7.304712e-01
2.303281e+03	7.297006e-01
2.321039e+03	7.285185e-01
2.351402e+03	7.265348e-01
2.383517e+03	7.244862e-01
2.679651e+03	7.073610e-01
2.701616e+03	7.062039e-01
2.788482e+03	7.017956e-01
3.178412e+03	6.847538e-01
3.210794e+03	6.835148e-01
3.437255e+03	7.348972e-01
3.570350e+03	7.307659e-01
4.026749e+03	6.595328e-01
5.074794e+03	6.433318e-01
5.528317e+03	6.396248e-01
5.663500e+03	6.388437e-01
5.776080e+03	6.382876e-01
6.195998e+03	6.369431e-01
6.404078e+03	6.366116e-01
6.666050e+03	6.364997e-01
6.945156e+03	6.366601e-01
7.283672e+03	6.372398e-01
7.359640e+03	6.374261e-01
7.576155e+03	6.380627e-01
8.160887e+03	6.404782e-01
8.660712e+03	6.431344e-01
8.816557e+03	6.440764e-01
9.453544e+03	6.484806e-01
9.631850e+03	6.498132e-01
1.167382e+04	6.699620e-01
1.171627e+04	6.704534e-01
1.179129e+04	6.713167e-01
1.246272e+04	6.790272e-01
1.310373e+04	6.867146e-01
1.363040e+04	6.937455e-01
1.483205e+04	7.103913e-01
1.776272e+04	7.551698e-01
1.856343e+04	7.672552e-01


==> plots/stability/TimeAndNoise/cost4.dat <==
1.272727e+03	5.211366e+01
1.339757e+03	4.963573e+01
1.345434e+03	4.955525e+01
1.357655e+03	4.917199e+01
1.419345e+03	4.697478e+01
1.559513e+03	4.225578e+01
1.590724e+03	4.109069e+01
1.616543e+03	4.034921e+01
1.634437e+03	3.963059e+01
1.653971e+03	3.914068e+01
1.923650e+03	2.960632e+01
2.169374e+03	2.156350e+01
2.291798e+03	1.832338e+01
2.303281e+03	1.812206e+01
2.321039e+03	1.784270e+01
2.351402e+03	1.693942e+01
2.383517e+03	1.608023e+01
2.679651e+03	1.017135e+01
2.701616e+03	9.909258e+00
2.788482e+03	8.788967e+00
3.178412e+03	4.076054e+00
3.210794e+03	4.099847e+00
3.437255e+03	2.364930e+00
3.570350e+03	1.702333e+00
4.026749e+03	6.356820e-01
5.074794e+03	4.239255e-03
5.528317e+03	7.366485e-02
5.663500e+03	1.086017e-01
5.776080e+03	1.408790e-01
6.195998e+03	5.670093e-01
6.404078e+03	1.070981e+00
6.666050e+03	1.794787e+00
6.945156e+03	2.159363e+00
7.283672e+03	3.169140e+00
7.359640e+03	3.393964e+00
7.576155e+03	3.691481e+00
8.160887e+03	5.158882e+00
8.660712e+03	5.993571e+00
8.816557e+03	6.184015e+00
9.453544e+03	7.440957e+00
9.631850e+03	7.917195e+00
1.167382e+04	1.097714e+01
1.171627e+04	1.094964e+01
1.179129e+04	1.098898e+01
1.246272e+04	1.153770e+01
1.310373e+04	1.211116e+01
1.363040e+04	1.240259e+01
1.483205e+04	1.329000e+01
1.776272e+04	1.613348e+01
1.856343e+04	1.683733e+01


==> plots/stability/TimeAndNoise/cost5.dat <==
1.272727e+03	5.251902e+01
1.339757e+03	4.975854e+01
1.345434e+03	4.942604e+01
1.357655e+03	4.875184e+01
1.419345e+03	4.687274e+01
1.559513e+03	4.247967e+01
1.590724e+03	4.099110e+01
1.616543e+03	4.050019e+01
1.634437e+03	3.979118e+01
1.653971e+03	3.938116e+01
1.923650e+03	3.003481e+01
2.169374e+03	2.220809e+01
2.291798e+03	1.850658e+01
2.303281e+03	1.831178e+01
2.321039e+03	1.801477e+01
2.351402e+03	1.718956e+01
2.383517e+03	1.647072e+01
2.679651e+03	1.055099e+01
2.701616e+03	9.988968e+00
2.788482e+03	8.808339e+00
3.178412e+03	4.298156e+00
3.210794e+03	4.123608e+00
3.437255e+03	2.476671e+00
3.570350e+03	2.137926e+00
4.026749e+03	5.251519e-01
5.074794e+03	1.665542e-02
5.528317e+03	8.441703e-02
5.663500e+03	1.189693e-01
5.776080e+03	1.509650e-01
6.195998e+03	5.783581e-01
6.404078e+03	1.012263e+00
6.666050e+03	1.869193e+00
6.945156e+03	2.245064e+00
7.283672e+03	3.175666e+00
7.359640e+03	3.326383e+00
7.576155e+03	3.535679e+00
8.160887e+03	5.238925e+00
8.660712e+03	5.978633e+00
8.816557e+03	6.416467e+00
9.453544e+03	7.506529e+00
9.631850e+03	7.922450e+00
1.167382e+04	1.090056e+01
1.171627e+04	1.106385e+01
1.179129e+04	1.114996e+01
1.246272e+04	1.152284e+01
1.310373e+04	1.222650e+01
1.363040e+04	1.255541e+01
1.483205e+04	1.336336e+01
1.776272e+04	1.641630e+01
1.856343e+04	1.704857e+01


==> plots/stability/TimeAndNoise/cost6.dat <==
1.272727e+03	5.418918e+01
1.339757e+03	5.186418e+01
1.345434e+03	5.169902e+01
1.357655e+03	5.133796e+01
1.419345e+03	4.911516e+01
1.559513e+03	4.497785e+01
1.590724e+03	4.405671e+01
1.616543e+03	4.343787e+01
1.634437e+03	4.270062e+01
1.653971e+03	4.195446e+01
1.923650e+03	3.446322e+01
2.169374e+03	2.808537e+01
2.291798e+03	2.546706e+01
2.303281e+03	2.530778e+01
2.321039e+03	2.486851e+01
2.351402e+03	2.398683e+01
2.383517e+03	2.332467e+01
2.679651e+03	1.767387e+01
2.701616e+03	1.728955e+01
2.788482e+03	1.604725e+01
3.178412e+03	1.189641e+01
3.210794e+03	1.161408e+01
3.437255e+03	9.343685e+00
3.570350e+03	8.545585e+00
4.026749e+03	5.925977e+00
5.074794e+03	3.335612e+00
5.528317e+03	3.089645e+00
5.663500e+03	3.132950e+00
5.776080e+03	3.026464e+00
6.195998e+03	3.650148e+00
6.404078e+03	3.850180e+00
6.666050e+03	4.099141e+00
6.945156e+03	4.440137e+00
7.283672e+03	4.830463e+00
7.359640e+03	4.962625e+00
7.576155e+03	5.491886e+00
8.160887e+03	6.817050e+00
8.660712e+03	7.733260e+00
8.816557e+03	7.910699e+00
9.453544e+03	8.539210e+00
9.631850e+03	8.730181e+00
1.167382e+04	1.134653e+01
1.171627e+04	1.137732e+01
1.179129e+04	1.138502e+01
1.246272e+04	1.239904e+01
1.310373e+04	1.316264e+01
1.363040e+04	1.421266e+01
1.483205e+04	1.518581e+01
1.776272e+04	1.847162e+01
1.856343e+04	1.947987e+01


==> plots/stability/TimeAndNoise/cost7.dat <==
1.272727e+03	8.195805e+01
1.339757e+03	7.916952e+01
1.345434e+03	7.924304e+01
1.357655e+03	7.858509e+01
1.419345e+03	7.588146e+01
1.559513e+03	7.030915e+01
1.590724e+03	6.886737e+01
1.616543e+03	6.815655e+01
1.634437e+03	6.714177e+01
1.653971e+03	6.635536e+01
1.923650e+03	5.450693e+01
2.169374e+03	4.473719e+01
2.291798e+03	4.023838e+01
2.303281e+03	3.999638e+01
2.321039e+03	3.935821e+01
2.351402e+03	3.807235e+01
2.383517e+03	3.696994e+01
2.679651e+03	2.657707e+01
2.701616e+03	2.604629e+01
2.788482e+03	2.358970e+01
3.178412e+03	1.227557e+01
3.210794e+03	1.171381e+01
3.437255e+03	7.082743e+00
3.570350e+03	4.271895e+00
4.026749e+03	1.356837e+00
5.074794e+03	9.703995e-03
5.528317e+03	2.434864e-01
5.663500e+03	4.419880e-01
5.776080e+03	6.022126e-01
6.195998e+03	1.161486e+00
6.404078e+03	1.798259e+00
6.666050e+03	2.724252e+00
6.945156e+03	3.362858e+00
7.283672e+03	4.658467e+00
7.359640e+03	4.942998e+00
7.576155e+03	5.263138e+00
8.160887e+03	7.412890e+00
8.660712e+03	8.714816e+00
8.816557e+03	9.092377e+00
9.453544e+03	1.046014e+01
9.631850e+03	1.095106e+01
1.167382e+04	1.460096e+01
1.171627e+04	1.457823e+01
1.179129e+04	1.459033e+01
1.246272e+04	1.517056e+01
1.310373e+04	1.569768e+01
1.363040e+04	1.588368e+01
1.483205e+04	1.718434e+01
1.776272e+04	2.139034e+01
1.856343e+04	2.232879e+01


==> plots/stability/TimeAndNoise/cost8.dat <==
1.272727e+03	8.286483e+01
1.339757e+03	7.944495e+01
1.345434e+03	7.921557e+01
1.357655e+03	7.823565e+01
1.419345e+03	7.606103e+01
1.559513e+03	7.066343e+01
1.590724e+03	6.892124e+01
1.616543e+03	6.838416e+01
1.634437e+03	6.745551e+01
1.653971e+03	6.667915e+01
1.923650e+03	5.542242e+01
2.169374e+03	4.558780e+01
2.291798e+03	4.013292e+01
2.303281e+03	3.967826e+01
2.321039e+03	3.931632e+01
2.351402e+03	3.820992e+01
2.383517e+03	3.739800e+01
2.679651e+03	2.710713e+01
2.701616e+03	2.606775e+01
2.788482e+03	2.382301e+01
3.178412e+03	1.244072e+01
3.210794e+03	1.158705e+01
3.437255e+03	7.031848e+00
3.570350e+03	4.962543e+00
4.026749e+03	1.289586e+00
5.074794e+03	3.577685e-02
5.528317e+03	2.669815e-01
5.663500e+03	4.228102e-01
5.776080e+03	4.967627e-01
6.195998e+03	1.240755e+00
6.404078e+03	1.750556e+00
6.666050e+03	3.016650e+00
6.945156e+03	3.587389e+00
7.283672e+03	4.624827e+00
7.359640e+03	4.880210e+00
7.576155e+03	5.349179e+00
8.160887e+03	7.586990e+00
8.660712e+03	8.793339e+00
8.816557e+03	9.439206e+00
9.453544e+03	1.091741e+01
9.631850e+03	1.132337e+01
1.167382e+04	1.469312e+01
1.171627e+04	1.480091e+01
1.179129e+04	1.478377e+01
1.246272e+04	1.510991e+01
1.310373e+04	1.594133e+01
1.363040e+04	1.637837e+01
1.483205e+04	1.719275e+01
1.776272e+04	2.152730e+01
1.856343e+04	2.256440e+01


==> plots/stability/TimeAndNoise/cost9.dat <==
1.272727e+03	9.313374e+01
1.339757e+03	9.000990e+01
1.345434e+03	8.971305e+01
1.357655e+03	8.913414e+01
1.419345e+03	8.593173e+01
1.559513e+03	8.169455e+01
1.590724e+03	8.043786e+01
1.616543e+03	7.975292e+01
1.634437e+03	7.846566e+01
1.653971e+03	7.771225e+01
1.923650e+03	6.671374e+01
2.169374e+03	5.808447e+01
2.291798e+03	5.420032e+01
2.303281e+03	5.400250e+01
2.321039e+03	5.344292e+01
2.351402e+03	5.230081e+01
2.383517e+03	5.136314e+01
2.679651e+03	4.187934e+01
2.701616e+03	4.126316e+01
2.788482e+03	3.878664e+01
3.178412e+03	2.935621e+01
3.210794e+03	2.854453e+01
3.437255e+03	2.327835e+01
3.570350e+03	2.065677e+01
4.026749e+03	1.417898e+01
5.074794e+03	9.595862e+00
5.528317e+03	9.315836e+00
5.663500e+03	9.527846e+00
5.776080e+03	9.390063e+00
6.195998e+03	1.039683e+01
6.404078e+03	1.129321e+01
6.666050e+03	1.190582e+01
6.945156e+03	1.298886e+01
7.283672e+03	1.379633e+01
7.359640e+03	1.403372e+01
7.576155e+03	1.494444e+01
8.160887e+03	1.747387e+01
8.660712e+03	1.855114e+01
8.816557e+03	1.888459e+01
9.453544e+03	1.971719e+01
9.631850e+03	1.999956e+01
1.167382e+04	2.216970e+01
1.171627e+04	2.216498e+01
1.179129e+04	2.208813e+01
1.246272e+04	2.304796e+01
1.310373e+04	2.394339e+01
1.363040e+04	2.496894e+01
1.483205e+04	2.598892e+01
1.776272e+04	2.958905e+01
1.856343e+04	3.087776e+01


==> plots/stability/TimeAndNoise/grad1.dat <==
1.272727e+03	-7.095977e-03
1.339757e+03	-6.629668e-03
1.345434e+03	-6.578466e-03
1.357655e+03	-6.488477e-03
1.419345e+03	-5.955048e-03
1.559513e+03	-4.966861e-03
1.590724e+03	-4.806199e-03
1.616543e+03	-4.659144e-03
1.634437e+03	-4.557825e-03
1.653971e+03	-4.458525e-03
1.923650e+03	-3.431346e-03
2.169374e+03	-2.796295e-03
2.291798e+03	-2.508335e-03
2.303281e+03	-2.481148e-03
2.321039e+03	-2.447190e-03
2.351402e+03	-2.374032e-03
2.383517e+03	-2.305884e-03
2.679651e+03	-1.766528e-03
2.701616e+03	-1.738949e-03
2.788482e+03	-1.606371e-03
3.178412e+03	-1.140858e-03
3.210794e+03	-1.107829e-03
3.437255e+03	-8.885955e-04
3.570350e+03	-7.806146e-04
4.026749e+03	-4.618583e-04
5.074794e+03	-2.260291e-05
5.528317e+03	8.696824e-05
5.663500e+03	1.121137e-04
5.776080e+03	1.325476e-04
6.195998e+03	1.902861e-04
6.404078e+03	2.157292e-04
6.666050e+03	2.395581e-04
6.945156e+03	2.571413e-04
7.283672e+03	2.663050e-04
7.359640e+03	2.704831e-04
7.576155e+03	2.799182e-04
8.160887e+03	2.828216e-04
8.660712e+03	2.909381e-04
8.816557e+03	2.921862e-04
9.453544e+03	3.010613e-04
9.631850e+03	3.014471e-04
1.167382e+04	3.472958e-04
1.171627e+04	3.471908e-04
1.179129e+04	3.440384e-04
1.246272e+04	3.323834e-04
1.310373e+04	3.599982e-04
1.363040e+04	3.649622e-04
1.483205e+04	3.584113e-04
1.776272e+04	4.087283e-04
1.856343e+04	4.361010e-04


==> plots/stability/TimeAndNoise/grad2.dat <==
1.272727e+03	-7.233754e-03
1.339757e+03	-6.607177e-03
1.345434e+03	-6.385680e-03
1.357655e+03	-6.511607e-03
1.419345e+03	-5.997114e-03
1.559513e+03	-4.977592e-03
1.590724e+03	-4.822376e-03
1.616543e+03	-4.685087e-03
1.634437e+03	-4.621638e-03
1.653971e+03	-4.509923e-03
1.923650e+03	-3.459071e-03
2.169374e+03	-2.813610e-03
2.291798e+03	-2.523471e-03
2.303281e+03	-2.498430e-03
2.321039e+03	-2.467679e-03
2.351402e+03	-2.396247e-03
2.383517e+03	-2.320233e-03
2.679651e+03	-1.785639e-03
2.701616e+03	-1.750588e-03
2.788482e+03	-1.632837e-03
3.178412e+03	-1.160718e-03
3.210794e+03	-1.124537e-03
3.437255e+03	-9.071252e-04
3.570350e+03	-7.990987e-04
4.026749e+03	-4.817932e-04
5.074794e+03	-3.066308e-05
5.528317e+03	8.090762e-05
5.663500e+03	1.064037e-04
5.776080e+03	1.265041e-04
6.195998e+03	1.886741e-04
6.404078e+03	2.106248e-04
6.666050e+03	2.384030e-04
6.945156e+03	2.595265e-04
7.283672e+03	2.713480e-04
7.359640e+03	2.718722e-04
7.576155e+03	2.746945e-04
8.160887e+03	2.849939e-04
8.660712e+03	2.894584e-04
8.816557e+03	2.962220e-04
9.453544e+03	3.051614e-04
9.631850e+03	3.040828e-04
1.167382e+04	3.510459e-04
1.171627e+04	3.480222e-04
1.179129e+04	3.458761e-04
1.246272e+04	3.426447e-04
1.310373e+04	3.617042e-04
1.363040e+04	3.701336e-04
1.483205e+04	3.631407e-04
1.776272e+04	4.350205e-04
1.856343e+04	4.438238e-04


==> plots/stability/TimeAndNoise/grad3.dat <==
1.272727e+03	-8.188693e-03
1.339757e+03	-7.769926e-03
1.345434e+03	-7.729512e-03
1.357655e+03	-7.581835e-03
1.419345e+03	-7.156147e-03
1.559513e+03	-6.072676e-03
1.590724e+03	-5.916945e-03
1.616543e+03	-5.770815e-03
1.634437e+03	-5.681451e-03
1.653971e+03	-5.605361e-03
1.923650e+03	-4.515545e-03
2.169374e+03	-3.837287e-03
2.291798e+03	-3.506787e-03
2.303281e+03	-3.477321e-03
2.321039e+03	-3.427622e-03
2.351402e+03	-3.355911e-03
2.383517e+03	-3.284811e-03
2.679651e+03	-2.799936e-03
2.701616e+03	-2.758848e-03
2.788482e+03	-2.637539e-03
3.178412e+03	-2.163592e-03
3.210794e+03	-2.121826e-03
3.437255e+03	-1.862198e-03
3.570350e+03	-1.741098e-03
4.026749e+03	-1.396952e-03
5.074794e+03	-8.455721e-04
5.528317e+03	-6.853879e-04
5.663500e+03	-6.526422e-04
5.776080e+03	-6.178446e-04
6.195998e+03	-5.206246e-04
6.404078e+03	-4.749579e-04
6.666050e+03	-4.245940e-04
6.945156e+03	-3.901353e-04
7.283672e+03	-3.358035e-04
7.359640e+03	-3.256956e-04
7.576155e+03	-2.969981e-04
8.160887e+03	-2.408472e-04
8.660712e+03	-1.811529e-04
8.816557e+03	-1.687783e-04
9.453544e+03	-1.252611e-04
9.631850e+03	-1.180811e-04
1.167382e+04	2.586889e-05
1.171627e+04	2.858669e-05
1.179129e+04	2.346405e-05
1.246272e+04	3.033386e-05
1.310373e+04	9.985476e-05
1.363040e+04	1.148817e-04
1.483205e+04	1.572830e-04
1.776272e+04	2.517751e-04
1.856343e+04	2.758341e-04


==> plots/stability/TimeAndNoise/grad4.dat <==
1.272727e+03	-1.598502e-02
1.339757e+03	-2.876358e-02
1.345434e+03	-3.007327e-02
1.357655e+03	-4.442925e-02
1.419345e+03	-9.210518e-02
1.559513e+03	-1.680409e-01
1.590724e+03	-1.757455e-01
1.616543e+03	-1.905197e-01
1.634437e+03	-2.013038e-01
1.653971e+03	-2.147598e-01
1.923650e+03	-3.859962e-01
2.169374e+03	-4.513341e-01
2.291798e+03	-5.334483e-01
2.303281e+03	-5.380536e-01
2.321039e+03	-5.407717e-01
2.351402e+03	-5.528751e-01
2.383517e+03	-5.626441e-01
2.679651e+03	-5.657592e-01
2.701616e+03	-5.711854e-01
2.788482e+03	-5.279952e-01
3.178412e+03	-4.846762e-01
3.210794e+03	-4.657951e-01
3.437255e+03	-4.245574e-01
3.570350e+03	-4.165444e-01
4.026749e+03	-2.574262e-01
5.074794e+03	-3.504422e-02
5.528317e+03	4.410878e-03
5.663500e+03	5.733170e-03
5.776080e+03	3.769381e-03
6.195998e+03	3.253487e-02
6.404078e+03	4.519313e-02
6.666050e+03	3.377092e-02
6.945156e+03	4.794815e-02
7.283672e+03	6.051207e-02
7.359640e+03	6.225689e-02
7.576155e+03	5.874302e-02
8.160887e+03	5.496952e-02
8.660712e+03	4.907188e-02
8.816557e+03	5.027262e-02
9.453544e+03	2.885165e-02
9.631850e+03	4.610076e-02
1.167382e+04	1.172005e-01
1.171627e+04	5.118759e-02
1.179129e+04	5.771874e-02
1.246272e+04	4.599518e-02
1.310373e+04	4.953611e-02
1.363040e+04	5.790261e-02
1.483205e+04	2.766174e-02
1.776272e+04	1.624747e-02
1.856343e+04	3.198857e-02


==> plots/stability/TimeAndNoise/grad5.dat <==
1.272727e+03	-7.666692e-03
1.339757e+03	-5.885993e-02
1.345434e+03	-6.666304e-02
1.357655e+03	-6.769601e-02
1.419345e+03	-9.742912e-02
1.559513e+03	-1.621808e-01
1.590724e+03	-1.854957e-01
1.616543e+03	-1.839449e-01
1.634437e+03	-1.902668e-01
1.653971e+03	-2.070862e-01
1.923650e+03	-4.095317e-01
2.169374e+03	-4.416057e-01
2.291798e+03	-5.179484e-01
2.303281e+03	-5.226765e-01
2.321039e+03	-5.235130e-01
2.351402e+03	-5.361918e-01
2.383517e+03	-5.131309e-01
2.679651e+03	-5.633411e-01
2.701616e+03	-5.558025e-01
2.788482e+03	-5.525765e-01
3.178412e+03	-5.049777e-01
3.210794e+03	-5.228244e-01
3.437255e+03	-3.985092e-01
3.570350e+03	-3.755086e-01
4.026749e+03	-2.066370e-01
5.074794e+03	7.306799e-03
5.528317e+03	2.338862e-03
5.663500e+03	5.837924e-03
5.776080e+03	3.080235e-02
6.195998e+03	3.377191e-02
6.404078e+03	3.111420e-02
6.666050e+03	1.291309e-02
6.945156e+03	4.446743e-02
7.283672e+03	5.779139e-02
7.359640e+03	6.466287e-02
7.576155e+03	6.978066e-02
8.160887e+03	5.052434e-02
8.660712e+03	6.860571e-02
8.816557e+03	6.628643e-02
9.453544e+03	5.464017e-02
9.631850e+03	5.049754e-02
1.167382e+04	6.368494e-02
1.171627e+04	7.228278e-02
1.179129e+04	7.141636e-02
1.246272e+04	5.399110e-02
1.310373e+04	4.535657e-02
1.363040e+04	5.085157e-02
1.483205e+04	3.554523e-02
1.776272e+04	3.367083e-02
1.856343e+04	2.674386e-02


==> plots/stability/TimeAndNoise/grad6.dat <==
1.272727e+03	2.185363e-02
1.339757e+03	-4.768288e-02
1.345434e+03	-4.329219e-02
1.357655e+03	-3.858801e-02
1.419345e+03	-7.375015e-02
1.559513e+03	-1.398626e-01
1.590724e+03	-1.338225e-01
1.616543e+03	-1.630315e-01
1.634437e+03	-1.383047e-01
1.653971e+03	-1.412033e-01
1.923650e+03	-2.884859e-01
2.169374e+03	-3.743277e-01
2.291798e+03	-4.342082e-01
2.303281e+03	-4.524125e-01
2.321039e+03	-4.619173e-01
2.351402e+03	-4.703669e-01
2.383517e+03	-4.861171e-01
2.679651e+03	-6.025001e-01
2.701616e+03	-5.953906e-01
2.788482e+03	-6.475969e-01
3.178412e+03	-6.095307e-01
3.210794e+03	-6.046116e-01
3.437255e+03	-5.833831e-01
3.570350e+03	-5.882222e-01
4.026749e+03	-4.251423e-01
5.074794e+03	-1.213134e-01
5.528317e+03	-6.226069e-02
5.663500e+03	-6.310150e-02
5.776080e+03	-2.429617e-02
6.195998e+03	-5.135402e-02
6.404078e+03	-4.346852e-02
6.666050e+03	-2.596038e-02
6.945156e+03	-8.056452e-02
7.283672e+03	4.639088e-02
7.359640e+03	1.682095e-04
7.576155e+03	7.645945e-03
8.160887e+03	1.195814e-02
8.660712e+03	5.117494e-02
8.816557e+03	5.405195e-02
9.453544e+03	6.776306e-02
9.631850e+03	6.146301e-02
1.167382e+04	5.549215e-02
1.171627e+04	4.965261e-02
1.179129e+04	5.260815e-02
1.246272e+04	6.265407e-02
1.310373e+04	7.337287e-02
1.363040e+04	5.596583e-02
1.483205e+04	6.486020e-02
1.776272e+04	5.714923e-02
1.856343e+04	5.548859e-02


==> plots/stability/TimeAndNoise/grad7.dat <==
1.272727e+03	5.512916e-01
1.339757e+03	5.002856e-01
1.345434e+03	4.531319e-01
1.357655e+03	4.802342e-01
1.419345e+03	3.393535e-01
1.559513e+03	-1.631823e-01
1.590724e+03	-2.176288e-01
1.616543e+03	-2.795384e-01
1.634437e+03	-1.893773e-01
1.653971e+03	-3.452458e-01
1.923650e+03	-1.851095e-01
2.169374e+03	-1.051076e-01
2.291798e+03	-3.290877e-01
2.303281e+03	1.206535e-01
2.321039e+03	-1.946861e-01
2.351402e+03	-4.471494e-01
2.383517e+03	-1.828572e-01
2.679651e+03	-5.264975e-01
2.701616e+03	-5.896572e-01
2.788482e+03	-5.425367e-01
3.178412e+03	-6.801366e-01
3.210794e+03	-6.692630e-01
3.437255e+03	-7.496877e-01
3.570350e+03	-7.177485e-01
4.026749e+03	-1.555271e-01
5.074794e+03	-1.050757e-01
5.528317e+03	-1.387094e-02
5.663500e+03	-8.419687e-03
5.776080e+03	6.855174e-02
6.195998e+03	1.234223e-01
6.404078e+03	1.816889e-01
6.666050e+03	2.335094e-01
6.945156e+03	2.962468e-01
7.283672e+03	4.396782e-01
7.359640e+03	3.999031e-01
7.576155e+03	3.572188e-01
8.160887e+03	2.402146e-01
8.660712e+03	3.908523e-01
8.816557e+03	3.829834e-01
9.453544e+03	3.731764e-01
9.631850e+03	3.647946e-01
1.167382e+04	3.582004e-01
1.171627e+04	3.033316e-01
1.179129e+04	3.022236e-01
1.246272e+04	2.815310e-01
1.310373e+04	2.899237e-01
1.363040e+04	3.052481e-01
1.483205e+04	3.437098e-01
1.776272e+04	-5.039988e-01
1.856343e+04	3.170375e-01


==> plots/stability/TimeAndNoise/grad8.dat <==
1.272727e+03	6.260204e-01
1.339757e+03	4.784250e-01
1.345434e+03	5.230133e-01
1.357655e+03	4.973798e-01
1.419345e+03	2.612457e-01
1.559513e+03	-2.321372e-01
1.590724e+03	-2.766061e-01
1.616543e+03	-4.668322e-01
1.634437e+03	-3.349710e-01
1.653971e+03	-4.106331e-01
1.923650e+03	-2.500883e-01
2.169374e+03	-1.468127e-01
2.291798e+03	-2.694937e-01
2.303281e+03	-2.281562e-01
2.321039e+03	-1.515085e-01
2.351402e+03	-3.244709e-01
2.383517e+03	-3.254608e-01
2.679651e+03	-6.102252e-01
2.701616e+03	-6.054067e-01
2.788482e+03	-5.362357e-01
3.178412e+03	-7.429612e-01
3.210794e+03	-6.806769e-01
3.437255e+03	-7.227968e-01
3.570350e+03	-6.766430e-01
4.026749e+03	-1.635533e-01
5.074794e+03	-3.129644e+00
5.528317e+03	1.795939e-02
5.663500e+03	-6.617092e-02
5.776080e+03	3.144004e-02
6.195998e+03	1.925908e-01
6.404078e+03	1.598425e-01
6.666050e+03	2.048850e-01
6.945156e+03	2.843731e-01
7.283672e+03	3.854496e-01
7.359640e+03	3.955108e-01
7.576155e+03	3.614405e-01
8.160887e+03	3.602456e-01
8.660712e+03	3.698178e-01
8.816557e+03	1.167377e-01
9.453544e+03	3.952357e-01
9.631850e+03	5.117128e-01
1.167382e+04	2.844830e-01
1.171627e+04	2.873696e-01
1.179129e+04	2.738030e-01
1.246272e+04	2.814208e-01
1.310373e+04	3.294261e-01
1.363040e+04	3.072429e-01
1.483205e+04	2.827074e-01
1.776272e+04	2.857777e-01
1.856343e+04	2.938221e-01


==> plots/stability/TimeAndNoise/grad9.dat <==
1.272727e+03	5.432353e-01
1.339757e+03	3.311315e-01
1.345434e+03	3.053952e-01
1.357655e+03	3.317641e-01
1.419345e+03	2.217667e-01
1.559513e+03	4.909397e-02
1.590724e+03	-1.230413e-01
1.616543e+03	-1.897349e-01
1.634437e+03	-1.040355e-01
1.653971e+03	-2.149818e-01
1.923650e+03	7.778607e-02
2.169374e+03	-5.388118e-02
2.291798e+03	-2.245458e-01
2.303281e+03	-8.884677e-02
2.321039e+03	-1.985399e-01
2.351402e+03	-1.476847e-01
2.383517e+03	-2.583757e-01
2.679651e+03	-6.599864e-01
2.701616e+03	-7.132944e-01
2.788482e+03	-4.281932e-01
3.178412e+03	-9.549405e-01
3.210794e+03	-9.310618e-01
3.437255e+03	-8.595663e-01
3.570350e+03	-9.186345e-01
4.026749e+03	-4.906279e-01
5.074794e+03	4.711837e-02
5.528317e+03	2.426423e-01
5.663500e+03	2.846535e-01
5.776080e+03	2.764476e-01
6.195998e+03	4.092999e-01
6.404078e+03	4.772999e-01
6.666050e+03	5.297510e-01
6.945156e+03	5.459366e-01
7.283672e+03	6.168339e-01
7.359640e+03	5.226907e-01
7.576155e+03	4.723010e-01
8.160887e+03	5.441764e-01
8.660712e+03	5.316163e-01
8.816557e+03	5.538448e-01
9.453544e+03	5.365623e-01
9.631850e+03	5.227136e-01
1.167382e+04	4.438451e-01
1.171627e+04	4.326469e-01
1.179129e+04	4.433360e-01
1.246272e+04	4.228967e-01
1.310373e+04	4.592682e-01
1.363040e+04	4.537839e-01
1.483205e+04	4.726650e-01
1.776272e+04	3.799431e-01
1.856343e+04	3.730481e-01


==> plots/stability/fd/TorusFD_t20_n100m_d100.dat <==
1.272727e+03	9.018860e-01	-2.148112e-04
1.339757e+03	8.842026e-01	-1.293640e-04
1.345434e+03	8.839396e-01	-1.335756e-04
1.357655e+03	8.818053e-01	-1.269182e-04
1.419345e+03	8.737948e-01	-6.847996e-04
1.559513e+03	8.013142e-01	-1.590645e-04
1.590724e+03	7.949516e-01	-8.677921e-05
1.616543e+03	7.904288e-01	-6.669202e-05
1.634437e+03	7.880294e-01	-5.973753e-06
1.653971e+03	7.859832e-01	-8.256987e-06
1.923650e+03	7.598552e-01	-3.622662e-05
2.169374e+03	7.391449e-01	-7.148260e-05
2.291798e+03	7.304720e-01	-6.504103e-05
2.303281e+03	7.297013e-01	-5.673537e-05
2.321039e+03	7.285192e-01	-6.367419e-05
2.351402e+03	7.265356e-01	-6.247095e-05
2.383517e+03	7.244870e-01	-6.135579e-05
2.679651e+03	7.073618e-01	-5.129424e-05
2.701616e+03	7.062047e-01	-5.052357e-05
2.788482e+03	7.017964e-01	-4.763652e-05
3.178412e+03	6.847546e-01	5.561384e-04
3.210794e+03	6.849053e-01	5.429785e-04
3.437255e+03	6.759556e-01	-2.902327e-05
3.570350e+03	7.307667e-01	-5.942752e-04
4.026749e+03	6.595337e-01	-2.143373e-05
5.074794e+03	6.433327e-01	-9.622459e-06
5.528317e+03	6.396258e-01	1.024585e-05
5.663500e+03	6.388446e-01	-5.039113e-06
5.776080e+03	6.382885e-01	-4.115542e-06
6.195998e+03	6.369440e-01	-1.904496e-06
6.404078e+03	6.366125e-01	-7.901278e-07
6.666050e+03	6.365006e-01	2.546767e-07
6.945156e+03	6.366611e-01	1.266001e-06
7.283672e+03	6.372407e-01	2.508682e-06
7.359640e+03	6.374270e-01	2.824926e-06
7.576155e+03	6.380636e-01	3.408738e-06
8.160887e+03	6.404791e-01	4.911676e-06
8.660712e+03	6.431353e-01	5.986904e-06
8.816557e+03	6.440773e-01	6.292322e-06
9.453544e+03	6.484815e-01	1.958333e-05
9.631850e+03	6.498142e-01	7.806076e-06
1.167382e+04	6.699629e-01	1.154967e-05
1.171627e+04	6.704543e-01	1.149272e-05
1.179129e+04	6.713177e-01	1.147819e-05
1.246272e+04	6.790282e-01	1.157593e-05
1.310373e+04	6.867156e-01	1.325566e-05
1.363040e+04	6.937465e-01	1.372172e-05
1.483205e+04	7.103923e-01	1.447730e-05
1.776272e+04	7.551709e-01	1.501509e-05
1.856343e+04	7.672562e-01	1.504071e-05


==> plots/stability/fd/TorusFD_t20_n100m_d5.dat <==
1.272727e+03	9.018860e-01	-1.335309e-04
1.339757e+03	8.842026e-01	-3.216810e-05
1.345434e+03	8.839396e-01	-2.342479e-04
1.357655e+03	8.818053e-01	-1.317147e-04
1.419345e+03	8.737948e-01	-1.263606e-04
1.559513e+03	8.013142e-01	-1.042485e-04
1.590724e+03	7.949516e-01	-1.091478e-04
1.616543e+03	7.904288e-01	-1.175730e-04
1.634437e+03	7.880294e-01	-1.061849e-04
1.653971e+03	7.859832e-01	-1.038736e-04
1.923650e+03	7.598552e-01	-8.547892e-05
2.169374e+03	7.391449e-01	-7.472618e-05
2.291798e+03	7.304720e-01	-6.723636e-05
2.303281e+03	7.297013e-01	-6.751487e-05
2.321039e+03	7.285192e-01	-6.600621e-05
2.351402e+03	7.265356e-01	-6.564813e-05
2.383517e+03	7.244870e-01	-6.275917e-05
2.679651e+03	7.073618e-01	-5.308825e-05
2.701616e+03	7.062047e-01	-5.220077e-05
2.788482e+03	7.017964e-01	-4.931183e-05
3.178412e+03	6.847546e-01	-3.865008e-05
3.210794e+03	6.849053e-01	-2.001657e-04
3.437255e+03	6.759556e-01	-5.197022e-05
3.570350e+03	7.307667e-01	-3.008652e-05
4.026749e+03	6.595337e-01	5.046415e-04
5.074794e+03	6.433327e-01	-1.017329e-05
5.528317e+03	6.396258e-01	-6.257713e-06
5.663500e+03	6.388446e-01	-5.350345e-06
5.776080e+03	6.382885e-01	-4.506799e-06
6.195998e+03	6.369440e-01	-2.157781e-06
6.404078e+03	6.366125e-01	-9.773458e-07
6.666050e+03	6.365006e-01	1.409318e-07
6.945156e+03	6.366611e-01	1.024604e-06
7.283672e+03	6.372407e-01	2.358743e-06
7.359640e+03	6.374270e-01	2.607601e-06
7.576155e+03	6.380636e-01	3.151199e-06
8.160887e+03	6.404791e-01	4.775996e-06
8.660712e+03	6.431353e-01	5.876866e-06
8.816557e+03	6.440773e-01	6.226607e-06
9.453544e+03	6.484815e-01	7.430837e-06
9.631850e+03	6.498142e-01	7.565316e-06
1.167382e+04	6.699629e-01	1.156655e-05
1.171627e+04	6.704543e-01	1.152307e-05
1.179129e+04	6.713177e-01	1.144086e-05
1.246272e+04	6.790282e-01	1.150810e-05
1.310373e+04	6.867156e-01	1.314672e-05
1.363040e+04	6.937465e-01	1.343540e-05
1.483205e+04	7.103923e-01	1.402200e-05
1.776272e+04	7.551709e-01	1.500694e-05
1.856343e+04	7.672562e-01	1.509619e-05


==> plots/stability/fd/TorusFD_t20_n10m_d100.dat <==
1.272727e+03	2.275296e-01	-7.285386e-04
1.339757e+03	1.591909e-01	-1.270344e-04
1.345434e+03	1.581478e-01	-1.196471e-04
1.357655e+03	1.564833e-01	-1.202948e-04
1.419345e+03	1.493792e-01	-1.168730e-04
1.559513e+03	1.331027e-01	-1.317637e-04
1.590724e+03	1.298966e-01	-1.296097e-04
1.616543e+03	1.273132e-01	-1.278865e-04
1.634437e+03	1.223940e-01	-9.516101e-05
1.653971e+03	1.204654e-01	-9.348177e-05
1.923650e+03	9.356351e-02	-7.556787e-05
2.169374e+03	7.567385e-02	-6.539911e-05
2.291798e+03	6.777070e-02	-5.785645e-05
2.303281e+03	6.708272e-02	-5.729880e-05
2.321039e+03	6.602688e-02	-5.636381e-05
2.351402e+03	6.426126e-02	-5.488866e-05
2.383517e+03	6.244392e-02	-5.341345e-05
2.679651e+03	4.782628e-02	-4.184939e-05
2.701616e+03	4.688282e-02	-4.112909e-05
2.788482e+03	4.396229e-02	-4.476349e-05
3.178412e+03	3.011146e-02	-2.701676e-05
3.210794e+03	2.921004e-02	-2.627148e-05
3.437255e+03	2.357508e-02	-2.135157e-05
3.570350e+03	2.077848e-02	-1.875881e-05
4.026749e+03	1.365166e-02	-1.112010e-05
5.074794e+03	7.873869e-03	8.198012e-08
5.528317e+03	8.481307e-03	3.155322e-06
5.663500e+03	8.920610e-03	3.871221e-06
5.776080e+03	9.359739e-03	4.521530e-05
6.195998e+03	1.221153e-02	-1.766926e-07
6.404078e+03	1.291912e-02	7.081902e-06
6.666050e+03	1.483993e-02	7.910067e-06
6.945156e+03	1.791399e-02	4.367144e-07
7.283672e+03	2.004285e-02	8.906271e-06
7.359640e+03	2.071878e-02	9.000778e-06
7.576155e+03	2.267383e-02	9.054780e-06
8.160887e+03	2.823228e-02	9.871698e-06
8.660712e+03	3.324784e-02	1.038328e-05
8.816557e+03	3.487164e-02	1.058646e-05
9.453544e+03	4.180768e-02	1.126323e-05
9.631850e+03	4.382083e-02	1.135714e-05
1.167382e+04	6.962579e-02	1.367383e-05
1.171627e+04	7.020739e-02	1.363611e-05
1.179129e+04	7.123103e-02	1.358831e-05
1.246272e+04	8.044129e-02	1.365416e-05
1.310373e+04	8.949525e-02	1.433711e-05
1.363040e+04	9.710765e-02	1.464957e-05
1.483205e+04	1.146719e-01	1.441152e-05
1.776272e+04	1.598534e-01	1.552608e-05
1.856343e+04	1.721779e-01	1.535376e-05


==> plots/stability/fd/TorusFD_t20_n10m_d5.dat <==
1.272727e+03	2.275296e-01	-2.957038e-04
1.339757e+03	1.591909e-01	-1.918111e-04
1.345434e+03	1.581478e-01	-1.274208e-04
1.357655e+03	1.564833e-01	-1.135851e-04
1.419345e+03	1.493792e-01	-5.194137e-05
1.559513e+03	1.331027e-01	-1.037432e-04
1.590724e+03	1.298966e-01	-2.779646e-05
1.616543e+03	1.273132e-01	-9.981265e-05
1.634437e+03	1.223940e-01	-1.003714e-04
1.653971e+03	1.204654e-01	-9.729754e-05
1.923650e+03	9.356351e-02	-7.993378e-05
2.169374e+03	7.567385e-02	-6.796961e-05
2.291798e+03	6.777070e-02	-6.004634e-05
2.303281e+03	6.708272e-02	-6.017218e-05
2.321039e+03	6.602688e-02	-5.899662e-05
2.351402e+03	6.426126e-02	-5.821797e-05
2.383517e+03	6.244392e-02	4.843889e-04
2.679651e+03	4.782628e-02	-4.329136e-05
2.701616e+03	4.688282e-02	-4.254099e-05
2.788482e+03	4.396229e-02	-1.744443e-04
3.178412e+03	3.011146e-02	-2.815829e-05
3.210794e+03	2.921004e-02	-2.734156e-05
3.437255e+03	2.357508e-02	-2.231835e-05
3.570350e+03	2.077848e-02	-1.961437e-05
4.026749e+03	1.365166e-02	-1.179762e-05
5.074794e+03	7.873869e-03	-2.907657e-07
5.528317e+03	8.481307e-03	2.891451e-06
5.663500e+03	8.920610e-03	4.439312e-04
5.776080e+03	9.359739e-03	4.209119e-06
6.195998e+03	1.221153e-02	-1.247716e-04
6.404078e+03	1.291912e-02	6.873054e-06
6.666050e+03	1.483993e-02	7.743809e-06
6.945156e+03	1.791399e-02	-1.534749e-04
7.283672e+03	2.004285e-02	8.882475e-06
7.359640e+03	2.071878e-02	8.912519e-06
7.576155e+03	2.267383e-02	9.020068e-06
8.160887e+03	2.823228e-02	9.806656e-06
8.660712e+03	3.324784e-02	1.025186e-05
8.816557e+03	3.487164e-02	1.047871e-05
9.453544e+03	4.180768e-02	1.125782e-05
9.631850e+03	4.382083e-02	1.133034e-05
1.167382e+04	6.962579e-02	1.373628e-05
1.171627e+04	7.020739e-02	1.366394e-05
1.179129e+04	7.123103e-02	1.362004e-05
1.246272e+04	8.044129e-02	1.366773e-05
1.310373e+04	8.949525e-02	1.426239e-05
1.363040e+04	9.710765e-02	1.464430e-05
1.483205e+04	1.146719e-01	1.443823e-05
1.776272e+04	1.598534e-01	1.552522e-05
1.856343e+04	1.721779e-01	1.538010e-05


==> plots/stability/fd/TorusFD_t20_n1m_d100.dat <==
1.272727e+03	1.603202e-01	-1.320713e-04
1.339757e+03	1.512832e-01	-1.243159e-04
1.345434e+03	1.507692e-01	-1.254301e-04
1.357655e+03	1.495633e-01	-1.276089e-04
1.419345e+03	1.413375e-01	-1.142502e-04
1.559513e+03	1.256355e-01	-9.978030e-05
1.590724e+03	1.227311e-01	-1.000422e-04
1.616543e+03	1.198297e-01	-9.447872e-05
1.634437e+03	1.180728e-01	-9.290390e-05
1.653971e+03	1.161867e-01	-9.118507e-05
1.923650e+03	8.975190e-02	-1.149080e-04
2.169374e+03	6.802794e-02	-6.357398e-05
2.291798e+03	6.031873e-02	-5.747699e-05
2.303281e+03	5.963555e-02	-5.695279e-05
2.321039e+03	5.858843e-02	-5.605412e-05
2.351402e+03	5.683655e-02	-5.458799e-05
2.383517e+03	5.502833e-02	-5.308683e-05
2.679651e+03	4.051279e-02	-4.140784e-05
2.701616e+03	3.957717e-02	-2.582058e-05
2.788482e+03	3.602394e-02	-3.767777e-05
3.178412e+03	2.298068e-02	-2.675681e-05
3.210794e+03	2.208626e-02	-2.595846e-05
3.437255e+03	1.653121e-02	-2.092302e-05
3.570350e+03	1.379069e-02	-1.825054e-05
4.026749e+03	6.895931e-03	-1.066437e-05
5.074794e+03	1.560577e-03	4.418480e-07
5.528317e+03	7.124377e-03	-4.446383e-05
5.663500e+03	2.812737e-03	4.202988e-06
5.776080e+03	3.289010e-03	4.746612e-06
6.195998e+03	6.441671e-03	-1.919241e-06
6.404078e+03	7.006017e-03	7.388417e-06
6.666050e+03	8.995348e-03	8.104740e-06
6.945156e+03	1.130197e-02	8.549044e-06
7.283672e+03	1.424166e-02	9.008168e-06
7.359640e+03	1.492407e-02	9.173111e-06
7.576155e+03	1.693183e-02	9.422856e-06
8.160887e+03	2.256315e-02	9.994404e-06
8.660712e+03	2.764005e-02	1.053613e-05
8.816557e+03	2.928419e-02	1.067866e-05
9.453544e+03	3.624881e-02	1.133023e-05
9.631850e+03	3.827217e-02	1.145235e-05
1.167382e+04	6.434002e-02	1.382351e-05
1.171627e+04	6.492868e-02	1.377637e-05
1.179129e+04	6.596330e-02	1.370441e-05
1.246272e+04	7.503245e-02	1.351970e-05
1.310373e+04	8.406533e-02	1.428326e-05
1.363040e+04	9.167159e-02	1.457640e-05
1.483205e+04	1.091280e-01	1.425921e-05
1.776272e+04	1.542010e-01	1.514643e-05
1.856343e+04	1.664848e-01	1.528234e-05


==> plots/stability/fd/TorusFD_t20_n1m_d5.dat <==
1.272727e+03	1.603202e-01	2.724689e-05
1.339757e+03	1.512832e-01	-1.338202e-04
1.345434e+03	1.507692e-01	-1.246471e-04
1.357655e+03	1.495633e-01	-1.930140e-04
1.419345e+03	1.413375e-01	-1.219323e-04
1.559513e+03	1.256355e-01	-1.040181e-04
1.590724e+03	1.227311e-01	-1.643615e-04
1.616543e+03	1.198297e-01	-9.943868e-05
1.634437e+03	1.180728e-01	-9.805772e-05
1.653971e+03	1.161867e-01	-9.552186e-05
1.923650e+03	8.975190e-02	2.472214e-04
2.169374e+03	6.802794e-02	-6.685215e-05
2.291798e+03	6.031873e-02	-5.961900e-05
2.303281e+03	5.963555e-02	-5.974690e-05
2.321039e+03	5.858843e-02	-5.847762e-05
2.351402e+03	5.683655e-02	-5.784827e-05
2.383517e+03	5.502833e-02	-5.529392e-05
2.679651e+03	4.051279e-02	-4.295078e-05
2.701616e+03	3.957717e-02	-4.218341e-05
2.788482e+03	3.602394e-02	-3.922726e-05
3.178412e+03	2.298068e-02	1.085912e-03
3.210794e+03	2.208626e-02	-2.710927e-05
3.437255e+03	1.653121e-02	-2.190168e-05
3.570350e+03	1.379069e-02	-1.913813e-05
4.026749e+03	6.895931e-03	-1.134596e-05
5.074794e+03	1.560577e-03	7.717011e-08
5.528317e+03	7.124377e-03	-2.659690e-05
5.663500e+03	2.812737e-03	3.938561e-06
5.776080e+03	3.289010e-03	4.541699e-06
6.195998e+03	6.441671e-03	-1.637413e-04
6.404078e+03	7.006017e-03	7.233737e-06
6.666050e+03	8.995348e-03	7.974430e-06
6.945156e+03	1.130197e-02	8.562658e-06
7.283672e+03	1.424166e-02	8.901650e-06
7.359640e+03	1.492407e-02	9.062843e-06
7.576155e+03	1.693183e-02	9.348585e-06
8.160887e+03	2.256315e-02	9.917954e-06
8.660712e+03	2.764005e-02	1.049939e-05
8.816557e+03	2.928419e-02	1.061255e-05
9.453544e+03	3.624881e-02	1.131079e-05
9.631850e+03	3.827217e-02	1.138841e-05
1.167382e+04	6.434002e-02	1.387663e-05
1.171627e+04	6.492868e-02	1.386758e-05
1.179129e+04	6.596330e-02	1.378711e-05
1.246272e+04	7.503245e-02	1.352167e-05
1.310373e+04	8.406533e-02	1.431474e-05
1.363040e+04	9.167159e-02	1.459908e-05
1.483205e+04	1.091280e-01	1.430790e-05
1.776272e+04	1.542010e-01	1.512835e-05
1.856343e+04	1.664848e-01	1.534825e-05


==> plots/stability/fd/TorusFD_t40_n100m_d100.dat <==
1.272727e+03	4.243579e+01	-2.475839e-02
1.339757e+03	4.044400e+01	-1.946197e-02
1.345434e+03	4.038085e+01	-1.675740e-02
1.357655e+03	4.041039e+01	-2.120944e-02
1.419345e+03	3.936420e+01	-2.661438e-02
1.559513e+03	3.527335e+01	-2.538657e-02
1.590724e+03	3.440836e+01	-2.092966e-02
1.616543e+03	3.427304e+01	-1.928713e-02
1.634437e+03	3.372610e+01	-2.527545e-02
1.653971e+03	3.291764e+01	-1.347700e-02
1.923650e+03	2.663445e+01	-2.118330e-02
2.169374e+03	2.199661e+01	-1.062260e-02
2.291798e+03	2.055858e+01	-1.176429e-02
2.303281e+03	2.029716e+01	-1.007714e-02
2.321039e+03	1.997725e+01	-8.210066e-03
2.351402e+03	1.984182e+01	-8.024027e-03
2.383517e+03	1.957335e+01	-7.789365e-03
2.679651e+03	1.741779e+01	-6.065768e-03
2.701616e+03	1.735492e+01	-6.066506e-03
2.788482e+03	1.675579e+01	-6.006614e-03
3.178412e+03	1.481644e+01	-2.419881e-03
3.210794e+03	1.479778e+01	-2.398970e-03
3.437255e+03	1.394876e+01	-1.171779e-03
3.570350e+03	1.387106e+01	-3.937986e-03
4.026749e+03	1.263095e+01	-2.210767e-03
5.074794e+03	1.156087e+01	-2.639010e-03
5.528317e+03	1.131136e+01	-1.377507e-03
5.663500e+03	1.114604e+01	9.999074e-05
5.776080e+03	1.106988e+01	-9.585949e-04
6.195998e+03	1.087362e+01	1.123668e-04
6.404078e+03	1.092643e+01	2.614676e-04
6.666050e+03	1.104023e+01	-2.004457e-04
6.945156e+03	1.119511e+01	1.195243e-03
7.283672e+03	1.156985e+01	-1.745851e-04
7.359640e+03	1.156861e+01	-1.655758e-03
7.576155e+03	1.169403e+01	9.065179e-04
8.160887e+03	1.202105e+01	-1.583960e-03
8.660712e+03	1.216499e+01	1.740830e-03
8.816557e+03	1.241272e+01	-6.577620e-04
9.453544e+03	1.279579e+01	6.396360e-04
9.631850e+03	1.285097e+01	-2.662899e-04
1.167382e+04	1.341139e+01	5.681222e-04
1.171627e+04	1.353222e+01	9.754482e-05
1.179129e+04	1.351465e+01	8.749152e-04
1.246272e+04	1.361931e+01	-2.469950e-04
1.310373e+04	1.402682e+01	-1.189546e-04
1.363040e+04	1.434929e+01	5.864037e-05
1.483205e+04	1.514354e+01	1.394778e-04
1.776272e+04	1.639841e+01	3.341765e-04
1.856343e+04	1.676466e+01	-3.606101e-04


==> plots/stability/fd/TorusFD_t40_n100m_d5.dat <==
1.272727e+03	4.243579e+01	-1.185874e-01
1.339757e+03	4.044400e+01	1.742974e-03
1.345434e+03	4.038085e+01	7.990159e-03
1.357655e+03	4.041039e+01	-9.041296e-02
1.419345e+03	3.936420e+01	-1.470247e-02
1.559513e+03	3.527335e+01	2.514762e-02
1.590724e+03	3.440836e+01	-9.974789e-03
1.616543e+03	3.427304e+01	-1.914358e-02
1.634437e+03	3.372610e+01	-6.395107e-02
1.653971e+03	3.291764e+01	-3.753974e-02
1.923650e+03	2.663445e+01	-2.399568e-02
2.169374e+03	2.199661e+01	-2.482901e-02
2.291798e+03	2.055858e+01	-1.568696e-02
2.303281e+03	2.029716e+01	-3.700144e-02
2.321039e+03	1.997725e+01	-7.248310e-03
2.351402e+03	1.984182e+01	-2.041368e-02
2.383517e+03	1.957335e+01	-1.261423e-02
2.679651e+03	1.741779e+01	-1.449316e-02
2.701616e+03	1.735492e+01	-8.984624e-03
2.788482e+03	1.675579e+01	6.014851e-03
3.178412e+03	1.481644e+01	9.269322e-03
3.210794e+03	1.479778e+01	-5.741761e-03
3.437255e+03	1.394876e+01	8.333008e-03
3.570350e+03	1.387106e+01	3.572889e-03
4.026749e+03	1.263095e+01	-1.680619e-05
5.074794e+03	1.156087e+01	-3.450832e-04
5.528317e+03	1.131136e+01	6.741412e-05
5.663500e+03	1.114604e+01	-6.419807e-03
5.776080e+03	1.106988e+01	-2.970902e-03
6.195998e+03	1.087362e+01	4.639357e-03
6.404078e+03	1.092643e+01	5.520983e-03
6.666050e+03	1.104023e+01	6.547821e-03
6.945156e+03	1.119511e+01	6.630379e-03
7.283672e+03	1.156985e+01	-7.847230e-03
7.359640e+03	1.156861e+01	4.600328e-03
7.576155e+03	1.169403e+01	9.262547e-03
8.160887e+03	1.202105e+01	-7.076897e-03
8.660712e+03	1.216499e+01	4.990602e-03
8.816557e+03	1.241272e+01	1.683907e-04
9.453544e+03	1.279579e+01	1.323778e-03
9.631850e+03	1.285097e+01	-1.047042e-03
1.167382e+04	1.341139e+01	1.658995e-03
1.171627e+04	1.353222e+01	-2.278525e-03
1.179129e+04	1.351465e+01	5.234869e-03
1.246272e+04	1.361931e+01	-9.947816e-03
1.310373e+04	1.402682e+01	1.880710e-03
1.363040e+04	1.434929e+01	-3.175193e-03
1.483205e+04	1.514354e+01	-2.622963e-03
1.776272e+04	1.639841e+01	-9.324377e-04
1.856343e+04	1.676466e+01	6.214331e-03


==> plots/stability/fd/TorusFD_t40_n10m_d100.dat <==
1.272727e+03	4.159209e+01	-1.586798e-02
1.339757e+03	4.105795e+01	-3.162933e-02
1.345434e+03	4.032280e+01	-1.973072e-02
1.357655e+03	4.024294e+01	-2.128535e-02
1.419345e+03	3.860660e+01	-2.777050e-02
1.559513e+03	3.436917e+01	-1.938286e-02
1.590724e+03	3.382630e+01	-3.263927e-02
1.616543e+03	3.326661e+01	-2.955030e-02
1.634437e+03	3.249152e+01	-2.579218e-02
1.653971e+03	3.232367e+01	-2.721284e-02
1.923650e+03	2.517567e+01	-1.723903e-02
2.169374e+03	1.974219e+01	-2.047982e-02
2.291798e+03	1.749002e+01	-6.737032e-03
2.303281e+03	1.742006e+01	-6.116301e-03
2.321039e+03	1.739258e+01	-7.645237e-03
2.351402e+03	1.712560e+01	-7.841497e-03
2.383517e+03	1.689154e+01	-7.604493e-03
2.679651e+03	1.473742e+01	-4.982736e-03
2.701616e+03	1.476521e+01	-6.067791e-03
2.788482e+03	1.414778e+01	-5.671820e-03
3.178412e+03	1.236177e+01	-2.594076e-03
3.210794e+03	1.230606e+01	-3.781682e-03
3.437255e+03	1.147872e+01	-2.100615e-03
3.570350e+03	1.111122e+01	-3.300694e-03
4.026749e+03	9.981951e+00	-9.376730e-04
5.074794e+03	9.637094e+00	-7.335217e-04
5.528317e+03	9.682249e+00	-2.239738e-04
5.663500e+03	9.685048e+00	-6.539185e-04
5.776080e+03	9.617744e+00	-1.854679e-03
6.195998e+03	9.720849e+00	5.535839e-04
6.404078e+03	9.657794e+00	3.862333e-04
6.666050e+03	9.739462e+00	-1.121530e-05
6.945156e+03	9.875829e+00	-6.814259e-04
7.283672e+03	9.985747e+00	3.163819e-04
7.359640e+03	1.005578e+01	1.841127e-06
7.576155e+03	1.014785e+01	1.690838e-03
8.160887e+03	1.046737e+01	-2.524834e-04
8.660712e+03	1.092963e+01	1.476748e-03
8.816557e+03	1.121768e+01	1.363477e-03
9.453544e+03	1.167476e+01	6.925236e-04
9.631850e+03	1.186005e+01	-2.689209e-04
1.167382e+04	1.328824e+01	1.336273e-03
1.171627e+04	1.338161e+01	2.338468e-04
1.179129e+04	1.343514e+01	-5.160202e-04
1.246272e+04	1.327303e+01	-8.217617e-05
1.310373e+04	1.356432e+01	1.717993e-03
1.363040e+04	1.365339e+01	6.635924e-04
1.483205e+04	1.422997e+01	7.574680e-04
1.776272e+04	1.580788e+01	-6.876914e-05
1.856343e+04	1.622564e+01	-4.455156e-04


==> plots/stability/fd/TorusFD_t40_n10m_d5.dat <==
1.272727e+03	4.159209e+01	-2.482728e-02
1.339757e+03	4.105795e+01	-8.736227e-02
1.345434e+03	4.032280e+01	-3.717981e-02
1.357655e+03	4.024294e+01	-2.096903e-03
1.419345e+03	3.860660e+01	1.706541e-02
1.559513e+03	3.436917e+01	6.783662e-02
1.590724e+03	3.382630e+01	-9.953742e-02
1.616543e+03	3.326661e+01	-6.328924e-02
1.634437e+03	3.249152e+01	-5.089948e-02
1.653971e+03	3.232367e+01	1.442467e-02
1.923650e+03	2.517567e+01	-2.275636e-02
2.169374e+03	1.974219e+01	3.389883e-02
2.291798e+03	1.749002e+01	-2.460067e-03
2.303281e+03	1.742006e+01	1.663431e-02
2.321039e+03	1.739258e+01	-1.740482e-02
2.351402e+03	1.712560e+01	-1.324189e-02
2.383517e+03	1.689154e+01	-9.938276e-03
2.679651e+03	1.473742e+01	-1.418995e-02
2.701616e+03	1.476521e+01	1.900965e-02
2.788482e+03	1.414778e+01	-5.686093e-03
3.178412e+03	1.236177e+01	1.662549e-03
3.210794e+03	1.230606e+01	-7.207020e-03
3.437255e+03	1.147872e+01	-8.088893e-03
3.570350e+03	1.111122e+01	7.288310e-03
4.026749e+03	9.981951e+00	3.389106e-03
5.074794e+03	9.637094e+00	-1.137550e-02
5.528317e+03	9.682249e+00	-6.044022e-04
5.663500e+03	9.685048e+00	-1.044955e-02
5.776080e+03	9.617744e+00	1.007894e-03
6.195998e+03	9.720849e+00	7.076308e-03
6.404078e+03	9.657794e+00	-1.259472e-02
6.666050e+03	9.739462e+00	2.159151e-04
6.945156e+03	9.875829e+00	-1.007026e-03
7.283672e+03	9.985747e+00	-6.014135e-04
7.359640e+03	1.005578e+01	-1.799619e-04
7.576155e+03	1.014785e+01	1.203717e-02
8.160887e+03	1.046737e+01	-5.776693e-03
8.660712e+03	1.092963e+01	9.125332e-04
8.816557e+03	1.121768e+01	2.256032e-03
9.453544e+03	1.167476e+01	5.167057e-03
9.631850e+03	1.186005e+01	3.064052e-03
1.167382e+04	1.328824e+01	1.087448e-03
1.171627e+04	1.338161e+01	8.758221e-05
1.179129e+04	1.343514e+01	-1.072686e-02
1.246272e+04	1.327303e+01	-6.675226e-04
1.310373e+04	1.356432e+01	7.522495e-03
1.363040e+04	1.365339e+01	4.014217e-03
1.483205e+04	1.422997e+01	6.301377e-03
1.776272e+04	1.580788e+01	-3.887800e-03
1.856343e+04	1.622564e+01	-1.993187e-03


==> plots/stability/fd/TorusFD_t40_n1m_d100.dat <==
1.272727e+03	4.165630e+01	-1.989760e-02
1.339757e+03	4.089330e+01	-2.835915e-02
1.345434e+03	4.026948e+01	-2.222657e-02
1.357655e+03	3.972709e+01	-1.595428e-02
1.419345e+03	3.842689e+01	-2.407305e-02
1.559513e+03	3.481252e+01	-3.154411e-02
1.590724e+03	3.307526e+01	-2.422805e-02
1.616543e+03	3.270916e+01	-2.561100e-02
1.634437e+03	3.242139e+01	-2.888406e-02
1.653971e+03	3.182078e+01	-3.034677e-02
1.923650e+03	2.515619e+01	-2.200211e-02
2.169374e+03	1.917991e+01	-1.699146e-02
2.291798e+03	1.739612e+01	-6.447796e-03
2.303281e+03	1.727674e+01	-6.554222e-03
2.321039e+03	1.723461e+01	-8.827883e-03
2.351402e+03	1.709859e+01	-8.970781e-03
2.383517e+03	1.683360e+01	-9.631128e-03
2.679651e+03	1.456927e+01	-4.490545e-03
2.701616e+03	1.458449e+01	-4.608052e-03
2.788482e+03	1.406585e+01	-5.594713e-03
3.178412e+03	1.234520e+01	-4.505864e-03
3.210794e+03	1.223391e+01	-4.536835e-03
3.437255e+03	1.136283e+01	-3.073593e-03
3.570350e+03	1.088919e+01	-1.726758e-03
4.026749e+03	9.890310e+00	-4.439428e-04
5.074794e+03	9.420391e+00	7.209525e-04
5.528317e+03	9.765215e+00	-1.813380e-03
5.663500e+03	9.666323e+00	-9.967779e-04
5.776080e+03	9.521480e+00	-2.456084e-04
6.195998e+03	9.574607e+00	4.637403e-04
6.404078e+03	9.544256e+00	6.851853e-04
6.666050e+03	9.682874e+00	9.041689e-04
6.945156e+03	9.793883e+00	4.754657e-05
7.283672e+03	9.947001e+00	1.021033e-03
7.359640e+03	1.004154e+01	1.015935e-03
7.576155e+03	1.017103e+01	1.263954e-03
8.160887e+03	1.031780e+01	8.029257e-04
8.660712e+03	1.081993e+01	1.004595e-03
8.816557e+03	1.102608e+01	2.154560e-03
9.453544e+03	1.174106e+01	8.690584e-05
9.631850e+03	1.195910e+01	-9.409007e-04
1.167382e+04	1.346626e+01	1.255742e-04
1.171627e+04	1.342980e+01	-4.499391e-04
1.179129e+04	1.346324e+01	-1.015838e-03
1.246272e+04	1.325452e+01	7.201256e-04
1.310373e+04	1.376144e+01	-2.829873e-04
1.363040e+04	1.387042e+01	1.755531e-03
1.483205e+04	1.432689e+01	1.156620e-03
1.776272e+04	1.585096e+01	1.269107e-04
1.856343e+04	1.595059e+01	6.268863e-04


==> plots/stability/fd/TorusFD_t40_n1m_d5.dat <==
1.272727e+03	4.165630e+01	-2.633681e-02
1.339757e+03	4.089330e+01	-1.193934e-01
1.345434e+03	4.026948e+01	-2.353350e-02
1.357655e+03	3.972709e+01	-3.547978e-02
1.419345e+03	3.842689e+01	-2.155626e-02
1.559513e+03	3.481252e+01	-2.861648e-03
1.590724e+03	3.307526e+01	-3.945887e-02
1.616543e+03	3.270916e+01	-2.596621e-02
1.634437e+03	3.242139e+01	1.057169e-02
1.653971e+03	3.182078e+01	-2.984685e-02
1.923650e+03	2.515619e+01	-5.197651e-02
2.169374e+03	1.917991e+01	-2.287441e-02
2.291798e+03	1.739612e+01	-1.579880e-03
2.303281e+03	1.727674e+01	-4.900882e-03
2.321039e+03	1.723461e+01	2.762496e-03
2.351402e+03	1.709859e+01	-7.452693e-03
2.383517e+03	1.683360e+01	-1.574090e-02
2.679651e+03	1.456927e+01	-1.120692e-02
2.701616e+03	1.458449e+01	-1.098583e-02
2.788482e+03	1.406585e+01	1.590019e-02
3.178412e+03	1.234520e+01	-7.648523e-03
3.210794e+03	1.223391e+01	2.627810e-03
3.437255e+03	1.136283e+01	-2.045626e-02
3.570350e+03	1.088919e+01	8.314937e-03
4.026749e+03	9.890310e+00	-2.280756e-03
5.074794e+03	9.420391e+00	1.866154e-03
5.528317e+03	9.765215e+00	-1.458181e-03
5.663500e+03	9.666323e+00	1.346802e-04
5.776080e+03	9.521480e+00	9.881025e-04
6.195998e+03	9.574607e+00	1.548842e-03
6.404078e+03	9.544256e+00	1.452720e-03
6.666050e+03	9.682874e+00	-1.077851e-03
6.945156e+03	9.793883e+00	4.014586e-03
7.283672e+03	9.947001e+00	5.260729e-03
7.359640e+03	1.004154e+01	-3.614006e-03
7.576155e+03	1.017103e+01	2.240416e-03
8.160887e+03	1.031780e+01	-2.056365e-04
8.660712e+03	1.081993e+01	2.992143e-03
8.816557e+03	1.102608e+01	7.834631e-04
9.453544e+03	1.174106e+01	-2.600787e-03
9.631850e+03	1.195910e+01	1.791101e-03
1.167382e+04	1.346626e+01	-3.350146e-03
1.171627e+04	1.342980e+01	1.100377e-03
1.179129e+04	1.346324e+01	-2.006474e-03
1.246272e+04	1.325452e+01	9.485400e-04
1.310373e+04	1.376144e+01	-9.443620e-03
1.363040e+04	1.387042e+01	-5.461051e-04
1.483205e+04	1.432689e+01	3.448259e-03
1.776272e+04	1.585096e+01	-5.555268e-04
1.856343e+04	1.595059e+01	1.495033e-07


==> plots/stability/fd/TorusFD_t80_n100m_d100.dat <==
1.272727e+03	8.388995e+01	-2.038372e-02
1.339757e+03	8.190189e+01	-1.770424e-02
1.345434e+03	8.190391e+01	-1.536245e-02
1.357655e+03	8.205433e+01	-2.057878e-02
1.419345e+03	8.066794e+01	-2.780237e-02
1.559513e+03	7.622522e+01	-3.638930e-02
1.590724e+03	7.458747e+01	-2.877864e-02
1.616543e+03	7.434419e+01	-2.919837e-02
1.634437e+03	7.349753e+01	-3.544870e-02
1.653971e+03	7.257181e+01	-1.859161e-02
1.923650e+03	6.348779e+01	-2.551086e-02
2.169374e+03	5.758483e+01	-1.400944e-02
2.291798e+03	5.556049e+01	-1.337772e-02
2.303281e+03	5.514703e+01	-1.134806e-02
2.321039e+03	5.485983e+01	-4.947512e-03
2.351402e+03	5.452982e+01	-6.519915e-04
2.383517e+03	5.430221e+01	7.856665e-04
2.679651e+03	5.243647e+01	-8.450225e-03
2.701616e+03	5.223944e+01	-9.951659e-03
2.788482e+03	5.131574e+01	-1.017247e-02
3.178412e+03	4.953814e+01	-6.213209e-04
3.210794e+03	4.961315e+01	-2.006371e-03
3.437255e+03	4.895611e+01	-2.571030e-03
3.570350e+03	4.887954e+01	-6.449512e-03
4.026749e+03	4.714992e+01	-2.710687e-03
5.074794e+03	4.694223e+01	-1.186479e-03
5.528317e+03	4.680418e+01	-2.150997e-03
5.663500e+03	4.641308e+01	3.107187e-04
5.776080e+03	4.643765e+01	-1.278444e-03
6.195998e+03	4.682841e+01	3.563579e-03
6.404078e+03	4.740279e+01	2.696939e-03
6.666050e+03	4.784770e+01	1.972728e-03
6.945156e+03	4.835690e+01	2.418896e-03
7.283672e+03	4.903825e+01	2.758266e-03
7.359640e+03	4.934569e+01	-2.833322e-03
7.576155e+03	4.924869e+01	-8.245844e-04
8.160887e+03	4.994115e+01	-7.697624e-04
8.660712e+03	5.018143e+01	3.171603e-03
8.816557e+03	5.058681e+01	-1.305646e-04
9.453544e+03	5.140599e+01	2.663947e-04
9.631850e+03	5.152015e+01	9.512114e-04
1.167382e+04	5.174456e+01	-5.331573e-04
1.171627e+04	5.178670e+01	-5.272727e-04
1.179129e+04	5.170844e+01	9.904174e-04
1.246272e+04	5.163067e+01	-1.076813e-03
1.310373e+04	5.200282e+01	1.399550e-04
1.363040e+04	5.200558e+01	2.711004e-04
1.483205e+04	5.305117e+01	4.046480e-04
1.776272e+04	5.412706e+01	-5.526475e-04
1.856343e+04	5.421323e+01	-1.545319e-03


==> plots/stability/fd/TorusFD_t80_n100m_d5.dat <==
1.272727e+03	8.388995e+01	-1.493823e-01
1.339757e+03	8.190189e+01	1.838096e-03
1.345434e+03	8.190391e+01	4.094787e-02
1.357655e+03	8.205433e+01	-1.003898e-01
1.419345e+03	8.066794e+01	9.432579e-03
1.559513e+03	7.622522e+01	2.258184e-02
1.590724e+03	7.458747e+01	-1.201367e-02
1.616543e+03	7.434419e+01	-1.829651e-02
1.634437e+03	7.349753e+01	-9.059709e-02
1.653971e+03	7.257181e+01	-5.950737e-03
1.923650e+03	6.348779e+01	-6.511278e-02
2.169374e+03	5.758483e+01	-4.813182e-02
2.291798e+03	5.556049e+01	-2.035895e-02
2.303281e+03	5.514703e+01	-8.573840e-03
2.321039e+03	5.485983e+01	8.434165e-03
2.351402e+03	5.452982e+01	-1.701643e-02
2.383517e+03	5.430221e+01	-2.018881e-02
2.679651e+03	5.243647e+01	-6.295723e-02
2.701616e+03	5.223944e+01	1.288377e-02
2.788482e+03	5.131574e+01	-1.409099e-02
3.178412e+03	4.953814e+01	-3.469722e-03
3.210794e+03	4.961315e+01	-2.272223e-03
3.437255e+03	4.895611e+01	-6.977963e-03
3.570350e+03	4.887954e+01	8.137481e-03
4.026749e+03	4.714992e+01	-8.895304e-03
5.074794e+03	4.694223e+01	6.842712e-03
5.528317e+03	4.680418e+01	-4.146247e-03
5.663500e+03	4.641308e+01	-3.998553e-03
5.776080e+03	4.643765e+01	-1.080891e-02
6.195998e+03	4.682841e+01	1.377581e-03
6.404078e+03	4.740279e+01	-4.332811e-03
6.666050e+03	4.784770e+01	1.061597e-02
6.945156e+03	4.835690e+01	1.535461e-02
7.283672e+03	4.903825e+01	-1.919620e-03
7.359640e+03	4.934569e+01	8.628298e-03
7.576155e+03	4.924869e+01	1.513868e-02
8.160887e+03	4.994115e+01	-3.042525e-03
8.660712e+03	5.018143e+01	3.687615e-03
8.816557e+03	5.058681e+01	-9.583577e-04
9.453544e+03	5.140599e+01	2.860754e-03
9.631850e+03	5.152015e+01	8.244489e-03
1.167382e+04	5.174456e+01	-1.549985e-03
1.171627e+04	5.178670e+01	-7.106311e-03
1.179129e+04	5.170844e+01	3.762777e-03
1.246272e+04	5.163067e+01	-9.973123e-03
1.310373e+04	5.200282e+01	1.302052e-03
1.363040e+04	5.200558e+01	-3.655633e-03
1.483205e+04	5.305117e+01	-3.500577e-03
1.776272e+04	5.412706e+01	-1.841578e-03
1.856343e+04	5.421323e+01	5.620532e-03


==> plots/stability/fd/TorusFD_t80_n10m_d100.dat <==
1.272727e+03	7.921568e+01	-4.852804e-04
1.339757e+03	7.991069e+01	-2.669166e-02
1.345434e+03	7.926041e+01	-1.577787e-02
1.357655e+03	7.935590e+01	-2.100062e-02
1.419345e+03	7.800649e+01	-3.080551e-02
1.559513e+03	7.256227e+01	-4.370605e-02
1.590724e+03	7.138003e+01	-5.181915e-02
1.616543e+03	6.991256e+01	-4.682750e-02
1.634437e+03	6.871546e+01	-4.125538e-02
1.653971e+03	6.819093e+01	-4.066184e-02
1.923650e+03	5.771746e+01	-2.573310e-02
2.169374e+03	5.041172e+01	-2.919867e-02
2.291798e+03	4.718481e+01	-5.701554e-03
2.303281e+03	4.706339e+01	-5.345258e-03
2.321039e+03	4.686306e+01	-4.526010e-03
2.351402e+03	4.670862e+01	-5.242621e-03
2.383517e+03	4.672632e+01	-7.983998e-03
2.679651e+03	4.490049e+01	-1.211116e-02
2.701616e+03	4.499353e+01	-1.461593e-02
2.788482e+03	4.357600e+01	-8.544229e-03
3.178412e+03	4.134526e+01	-5.952029e-03
3.210794e+03	4.145503e+01	-1.091695e-02
3.437255e+03	3.931721e+01	-3.973123e-03
3.570350e+03	3.851101e+01	-1.545942e-03
4.026749e+03	3.851415e+01	2.650671e-03
5.074794e+03	4.079626e+01	-4.369453e-04
5.528317e+03	4.168393e+01	-3.802728e-04
5.663500e+03	4.168303e+01	-2.645052e-03
5.776080e+03	4.142368e+01	2.770956e-04
6.195998e+03	4.197281e+01	2.528385e-04
6.404078e+03	4.206534e+01	1.691113e-03
6.666050e+03	4.255040e+01	-5.377623e-05
6.945156e+03	4.268919e+01	1.785236e-04
7.283672e+03	4.299961e+01	1.412232e-03
7.359640e+03	4.299977e+01	2.688827e-03
7.576155e+03	4.339900e+01	1.221102e-04
8.160887e+03	4.386506e+01	-9.619705e-04
8.660712e+03	4.439517e+01	3.424011e-03
8.816557e+03	4.487112e+01	1.379999e-03
9.453544e+03	4.575171e+01	-7.059183e-05
9.631850e+03	4.597502e+01	-2.857326e-04
1.167382e+04	4.734778e+01	8.187257e-04
1.171627e+04	4.738857e+01	3.351681e-05
1.179129e+04	4.742272e+01	-1.482026e-03
1.246272e+04	4.701188e+01	6.940652e-04
1.310373e+04	4.735550e+01	2.027277e-03
1.363040e+04	4.749309e+01	6.760641e-04
1.483205e+04	4.733942e+01	1.269802e-03
1.776272e+04	4.829682e+01	1.135887e-03
1.856343e+04	4.877979e+01	6.194060e-05


==> plots/stability/fd/TorusFD_t80_n10m_d5.dat <==
1.272727e+03	7.921568e+01	-1.882095e-02
1.339757e+03	7.991069e+01	-7.495336e-02
1.345434e+03	7.926041e+01	-2.670873e-02
1.357655e+03	7.935590e+01	1.366970e-02
1.419345e+03	7.800649e+01	5.222097e-02
1.559513e+03	7.256227e+01	5.747545e-02
1.590724e+03	7.138003e+01	-1.106162e-01
1.616543e+03	6.991256e+01	-1.131170e-01
1.634437e+03	6.871546e+01	-5.465209e-02
1.653971e+03	6.819093e+01	3.774074e-03
1.923650e+03	5.771746e+01	-6.076947e-02
2.169374e+03	5.041172e+01	2.881860e-02
2.291798e+03	4.718481e+01	-2.525255e-02
2.303281e+03	4.706339e+01	2.305652e-02
2.321039e+03	4.686306e+01	-3.724993e-02
2.351402e+03	4.670862e+01	-1.433098e-02
2.383517e+03	4.672632e+01	3.866400e-03
2.679651e+03	4.490049e+01	-1.896066e-03
2.701616e+03	4.499353e+01	-4.172001e-03
2.788482e+03	4.357600e+01	-8.069662e-03
3.178412e+03	4.134526e+01	9.053342e-03
3.210794e+03	4.145503e+01	-1.543502e-02
3.437255e+03	3.931721e+01	-1.787620e-02
3.570350e+03	3.851101e+01	4.855531e-03
4.026749e+03	3.851415e+01	1.570120e-02
5.074794e+03	4.079626e+01	-2.023295e-03
5.528317e+03	4.168393e+01	-5.383240e-03
5.663500e+03	4.168303e+01	-1.167969e-02
5.776080e+03	4.142368e+01	-4.688953e-03
6.195998e+03	4.197281e+01	7.569131e-03
6.404078e+03	4.206534e+01	-1.178239e-02
6.666050e+03	4.255040e+01	9.694299e-03
6.945156e+03	4.268919e+01	-1.271269e-02
7.283672e+03	4.299961e+01	9.204666e-04
7.359640e+03	4.299977e+01	4.286957e-04
7.576155e+03	4.339900e+01	-1.116249e-03
8.160887e+03	4.386506e+01	-8.204335e-03
8.660712e+03	4.439517e+01	3.549734e-03
8.816557e+03	4.487112e+01	9.754926e-04
9.453544e+03	4.575171e+01	2.544253e-03
9.631850e+03	4.597502e+01	2.638897e-03
1.167382e+04	4.734778e+01	2.532285e-03
1.171627e+04	4.738857e+01	1.970778e-02
1.179129e+04	4.742272e+01	-1.375527e-02
1.246272e+04	4.701188e+01	-9.057289e-04
1.310373e+04	4.735550e+01	6.301795e-03
1.363040e+04	4.749309e+01	1.288524e-03
1.483205e+04	4.733942e+01	6.558281e-03
1.776272e+04	4.829682e+01	-3.720470e-03
1.856343e+04	4.877979e+01	-1.542719e-03


==> plots/stability/fd/TorusFD_t80_n1m_d100.dat <==
1.272727e+03	7.900316e+01	-3.072214e-03
1.339757e+03	7.966057e+01	-2.223116e-02
1.345434e+03	7.895321e+01	-1.448473e-02
1.357655e+03	7.871128e+01	-1.318046e-02
1.419345e+03	7.787629e+01	-3.308243e-02
1.559513e+03	7.289365e+01	-5.150995e-02
1.590724e+03	7.040829e+01	-4.140237e-02
1.616543e+03	6.938742e+01	-4.056698e-02
1.634437e+03	6.900639e+01	-4.545205e-02
1.653971e+03	6.815850e+01	-4.613442e-02
1.923650e+03	5.759533e+01	-3.205972e-02
2.169374e+03	4.926692e+01	-1.756162e-02
2.291798e+03	4.717148e+01	-5.370347e-03
2.303281e+03	4.710042e+01	-8.484649e-03
2.321039e+03	4.701698e+01	-1.035487e-02
2.351402e+03	4.663179e+01	-8.073290e-03
2.383517e+03	4.663209e+01	-9.386996e-03
2.679651e+03	4.462186e+01	-1.159699e-02
2.701616e+03	4.455143e+01	-9.908595e-03
2.788482e+03	4.363413e+01	-8.581501e-03
3.178412e+03	4.113445e+01	-8.246454e-03
3.210794e+03	4.099618e+01	-8.487752e-03
3.437255e+03	3.933682e+01	-3.933939e-03
3.570350e+03	3.860932e+01	8.069985e-04
4.026749e+03	3.884874e+01	1.896873e-03
5.074794e+03	4.030151e+01	1.886245e-03
5.528317e+03	4.158799e+01	-3.033449e-03
5.663500e+03	4.135236e+01	-1.213466e-03
5.776080e+03	4.120445e+01	5.979011e-05
6.195998e+03	4.145070e+01	2.202059e-03
6.404078e+03	4.157748e+01	2.874431e-03
6.666050e+03	4.223864e+01	2.778306e-04
6.945156e+03	4.224144e+01	3.129347e-03
7.283672e+03	4.269876e+01	2.188180e-03
7.359640e+03	4.292300e+01	2.353636e-03
7.576155e+03	4.317328e+01	6.162674e-04
8.160887e+03	4.372400e+01	-1.879184e-03
8.660712e+03	4.430975e+01	5.044516e-04
8.816557e+03	4.442884e+01	2.775785e-03
9.453544e+03	4.568640e+01	-1.009826e-03
9.631850e+03	4.574223e+01	1.059907e-03
1.167382e+04	4.746596e+01	1.698204e-03
1.171627e+04	4.754164e+01	-3.792330e-05
1.179129e+04	4.761309e+01	-9.715163e-04
1.246272e+04	4.695397e+01	3.981123e-04
1.310373e+04	4.742045e+01	-1.749754e-03
1.363040e+04	4.744875e+01	2.435952e-03
1.483205e+04	4.750875e+01	7.958942e-04
1.776272e+04	4.823572e+01	8.364012e-04
1.856343e+04	4.833412e+01	1.693517e-03


==> plots/stability/fd/TorusFD_t80_n1m_d5.dat <==
1.272727e+03	7.900316e+01	-3.493254e-02
1.339757e+03	7.966057e+01	-1.231130e-01
1.345434e+03	7.895321e+01	-3.010682e-02
1.357655e+03	7.871128e+01	-4.845231e-02
1.419345e+03	7.787629e+01	-8.051139e-03
1.559513e+03	7.289365e+01	-7.183814e-03
1.590724e+03	7.040829e+01	-6.664369e-02
1.616543e+03	6.938742e+01	-5.104748e-02
1.634437e+03	6.900639e+01	1.907571e-02
1.653971e+03	6.815850e+01	-6.821597e-02
1.923650e+03	5.759533e+01	-9.436424e-02
2.169374e+03	4.926692e+01	-2.936355e-02
2.291798e+03	4.717148e+01	-1.165375e-03
2.303281e+03	4.710042e+01	1.001691e-02
2.321039e+03	4.701698e+01	-1.880878e-02
2.351402e+03	4.663179e+01	4.444817e-03
2.383517e+03	4.663209e+01	-5.086586e-03
2.679651e+03	4.462186e+01	-3.388709e-02
2.701616e+03	4.455143e+01	-7.048452e-03
2.788482e+03	4.363413e+01	-6.972059e-05
3.178412e+03	4.113445e+01	-1.828985e-02
3.210794e+03	4.099618e+01	1.658924e-02
3.437255e+03	3.933682e+01	-5.256850e-03
3.570350e+03	3.860932e+01	1.824516e-02
4.026749e+03	3.884874e+01	-1.260691e-02
5.074794e+03	4.030151e+01	-1.292191e-02
5.528317e+03	4.158799e+01	4.630222e-03
5.663500e+03	4.135236e+01	-9.288908e-03
5.776080e+03	4.120445e+01	1.032830e-03
6.195998e+03	4.145070e+01	3.099533e-03
6.404078e+03	4.157748e+01	2.848104e-03
6.666050e+03	4.223864e+01	-2.752001e-03
6.945156e+03	4.224144e+01	1.479881e-02
7.283672e+03	4.269876e+01	1.862820e-03
7.359640e+03	4.292300e+01	-2.730733e-03
7.576155e+03	4.317328e+01	1.202306e-04
8.160887e+03	4.372400e+01	-1.331994e-02
8.660712e+03	4.430975e+01	7.499876e-03
8.816557e+03	4.442884e+01	7.163877e-03
9.453544e+03	4.568640e+01	1.229079e-03
9.631850e+03	4.574223e+01	1.014229e-02
1.167382e+04	4.746596e+01	3.341571e-04
1.171627e+04	4.754164e+01	-6.494650e-04
1.179129e+04	4.761309e+01	-9.634389e-04
1.246272e+04	4.695397e+01	-1.189743e-02
1.310373e+04	4.742045e+01	-8.792886e-03
1.363040e+04	4.744875e+01	-1.612165e-03
1.483205e+04	4.750875e+01	-5.375443e-03
1.776272e+04	4.823572e+01	9.065802e-03
1.856343e+04	4.833412e+01	-6.393025e-04


==> plots/stability/maxSDF/cost1.dat <==
1.272727e+03	5.904758e-02
1.339757e+03	5.846377e-02
1.345434e+03	5.839130e-02
1.357655e+03	5.817781e-02
1.419345e+03	5.813240e-02
1.559513e+03	5.806169e-02
1.590724e+03	5.788871e-02
1.616543e+03	5.773924e-02
1.634437e+03	5.761143e-02
1.653971e+03	5.763427e-02
1.923650e+03	5.597294e-02
2.169374e+03	5.520899e-02
2.291798e+03	5.545544e-02
2.303281e+03	5.551681e-02
2.321039e+03	5.560357e-02
2.351402e+03	5.565124e-02
2.383517e+03	5.588819e-02
2.679651e+03	5.865129e-02
2.701616e+03	5.887417e-02
2.788482e+03	6.010018e-02
3.178412e+03	6.545883e-02
3.210794e+03	6.607859e-02
3.437255e+03	6.976164e-02
3.570350e+03	7.204867e-02
4.026749e+03	7.399164e-02
5.074794e+03	1.037669e-02
5.528317e+03	3.788406e-02
5.663500e+03	4.677184e-02
5.776080e+03	5.324679e-02
6.195998e+03	6.991957e-02
6.404078e+03	7.470277e-02
6.666050e+03	7.876147e-02
6.945156e+03	8.147030e-02
7.283672e+03	8.353200e-02
7.359640e+03	8.385449e-02
7.576155e+03	8.457989e-02
8.160887e+03	8.578506e-02
8.660712e+03	8.612385e-02
8.816557e+03	8.621582e-02
9.453544e+03	8.636647e-02
9.631850e+03	8.643273e-02
1.167382e+04	8.633995e-02
1.171627e+04	8.636834e-02
1.179129e+04	8.635840e-02
1.246272e+04	8.621301e-02
1.310373e+04	8.617080e-02
1.363040e+04	8.606598e-02
1.483205e+04	8.605034e-02
1.776272e+04	8.607397e-02
1.856343e+04	8.591583e-02


==> plots/stability/maxSDF/cost2.dat <==
1.272727e+03	1.448625e-01
1.339757e+03	1.418002e-01
1.345434e+03	1.414522e-01
1.357655e+03	1.405034e-01
1.419345e+03	1.394252e-01
1.559513e+03	1.364063e-01
1.590724e+03	1.351064e-01
1.616543e+03	1.342908e-01
1.634437e+03	1.336552e-01
1.653971e+03	1.335881e-01
1.923650e+03	1.244280e-01
2.169374e+03	1.181178e-01
2.291798e+03	1.167387e-01
2.303281e+03	1.168248e-01
2.321039e+03	1.169197e-01
2.351402e+03	1.165642e-01
2.383517e+03	1.167819e-01
2.679651e+03	1.197099e-01
2.701616e+03	1.199035e-01
2.788482e+03	1.220518e-01
3.178412e+03	1.308537e-01
3.210794e+03	1.320468e-01
3.437255e+03	1.384803e-01
3.570350e+03	1.425609e-01
4.026749e+03	1.391680e-01
5.074794e+03	1.359586e-02
5.528317e+03	5.706177e-02
5.663500e+03	7.365706e-02
5.776080e+03	8.660405e-02
6.195998e+03	1.242103e-01
6.404078e+03	1.367279e-01
6.666050e+03	1.485480e-01
6.945156e+03	1.569240e-01
7.283672e+03	1.643604e-01
7.359640e+03	1.656336e-01
7.576155e+03	1.685415e-01
8.160887e+03	1.748754e-01
8.660712e+03	1.776652e-01
8.816557e+03	1.784931e-01
9.453544e+03	1.806244e-01
9.631850e+03	1.812513e-01
1.167382e+04	1.837850e-01
1.171627e+04	1.839880e-01
1.179129e+04	1.840553e-01
1.246272e+04	1.841938e-01
1.310373e+04	1.847269e-01
1.363040e+04	1.846865e-01
1.483205e+04	1.848208e-01
1.776272e+04	1.853053e-01
1.856343e+04	1.850077e-01


==> plots/stability/maxSDF/cost3.dat <==
1.272727e+03	7.355071e-01
1.339757e+03	7.170622e-01
1.345434e+03	7.150306e-01
1.357655e+03	7.093931e-01
1.419345e+03	7.002579e-01
1.559513e+03	6.723745e-01
1.590724e+03	6.627070e-01
1.616543e+03	6.568192e-01
1.634437e+03	6.529846e-01
1.653971e+03	6.528400e-01
1.923650e+03	5.981506e-01
2.169374e+03	5.578623e-01
2.291798e+03	5.454853e-01
2.303281e+03	5.456120e-01
2.321039e+03	5.455804e-01
2.351402e+03	5.421737e-01
2.383517e+03	5.416252e-01
2.679651e+03	5.403794e-01
2.701616e+03	5.401593e-01
2.788482e+03	5.470574e-01
3.178412e+03	5.711770e-01
3.210794e+03	5.741753e-01
3.437255e+03	5.756343e-01
3.570350e+03	5.662075e-01
4.026749e+03	4.012144e-01
5.074794e+03	1.646893e-02
5.528317e+03	8.228220e-02
5.663500e+03	1.149190e-01
5.776080e+03	1.444268e-01
6.195998e+03	2.630888e-01
6.404078e+03	3.200508e-01
6.666050e+03	3.877596e-01
6.945156e+03	4.450029e-01
7.283672e+03	5.060351e-01
7.359640e+03	5.178631e-01
7.576155e+03	5.470876e-01
8.160887e+03	6.173237e-01
8.660712e+03	6.594142e-01
8.816557e+03	6.709672e-01
9.453544e+03	7.069684e-01
9.631850e+03	7.155164e-01
1.167382e+04	7.632986e-01
1.171627e+04	7.646224e-01
1.179129e+04	7.656216e-01
1.246272e+04	7.693259e-01
1.310373e+04	7.736712e-01
1.363040e+04	7.739465e-01
1.483205e+04	7.733218e-01
1.776272e+04	7.684403e-01
1.856343e+04	7.660693e-01


==> plots/stability/maxSDF/cost4.dat <==
1.272727e+03	2.931085e+00
1.339757e+03	2.843628e+00
1.345434e+03	2.837354e+00
1.357655e+03	2.813917e+00
1.419345e+03	2.776138e+00
1.559513e+03	2.668719e+00
1.590724e+03	2.636129e+00
1.616543e+03	2.610918e+00
1.634437e+03	2.597496e+00
1.653971e+03	2.594540e+00
1.923650e+03	2.418183e+00
2.169374e+03	2.280583e+00
2.291798e+03	2.222001e+00
2.303281e+03	2.222773e+00
2.321039e+03	2.223789e+00
2.351402e+03	2.203865e+00
2.383517e+03	2.198869e+00
2.679651e+03	2.130279e+00
2.701616e+03	2.120711e+00
2.788482e+03	2.107332e+00
3.178412e+03	1.823400e+00
3.210794e+03	1.783071e+00
3.437255e+03	1.448739e+00
3.570350e+03	1.234676e+00
4.026749e+03	5.233636e-01
5.074794e+03	1.665414e-02
5.528317e+03	8.440216e-02
5.663500e+03	1.189406e-01
5.776080e+03	1.509169e-01
6.195998e+03	2.991144e-01
6.404078e+03	3.855183e-01
6.666050e+03	5.050587e-01
6.945156e+03	6.083450e-01
7.283672e+03	7.378395e-01
7.359640e+03	7.633894e-01
7.576155e+03	8.246160e-01
8.160887e+03	1.001555e+00
8.660712e+03	1.103010e+00
8.816557e+03	1.134378e+00
9.453544e+03	1.231545e+00
9.631850e+03	1.259445e+00
1.167382e+04	1.432183e+00
1.171627e+04	1.439243e+00
1.179129e+04	1.443220e+00
1.246272e+04	1.465927e+00
1.310373e+04	1.493765e+00
1.363040e+04	1.503984e+00
1.483205e+04	1.526026e+00
1.776272e+04	1.590014e+00
1.856343e+04	1.607932e+00


==> plots/stability/maxSDF/cost5.dat <==
1.272727e+03	1.091760e+01
1.339757e+03	1.050405e+01
1.345434e+03	1.047009e+01
1.357655e+03	1.037427e+01
1.419345e+03	1.020518e+01
1.559513e+03	9.672827e+00
1.590724e+03	9.515666e+00
1.616543e+03	9.417503e+00
1.634437e+03	9.365160e+00
1.653971e+03	9.328950e+00
1.923650e+03	8.126721e+00
2.169374e+03	7.008671e+00
2.291798e+03	6.372432e+00
2.303281e+03	6.335974e+00
2.321039e+03	6.282053e+00
2.351402e+03	6.138004e+00
2.383517e+03	6.004754e+00
2.679651e+03	4.680013e+00
2.701616e+03	4.563748e+00
2.788482e+03	4.207360e+00
3.178412e+03	2.636407e+00
3.210794e+03	2.513928e+00
3.437255e+03	1.739799e+00
3.570350e+03	1.411006e+00
4.026749e+03	5.251518e-01
5.074794e+03	1.665542e-02
5.528317e+03	8.441703e-02
5.663500e+03	1.189693e-01
5.776080e+03	1.509650e-01
6.195998e+03	3.343651e-01
6.404078e+03	4.681567e-01
6.666050e+03	6.797679e-01
6.945156e+03	8.255804e-01
7.283672e+03	1.071114e+00
7.359640e+03	1.117083e+00
7.576155e+03	1.206296e+00
8.160887e+03	1.600152e+00
8.660712e+03	1.829292e+00
8.816557e+03	1.923841e+00
9.453544e+03	2.200694e+00
9.631850e+03	2.270863e+00
1.167382e+04	2.810374e+00
1.171627e+04	2.840754e+00
1.179129e+04	2.857964e+00
1.246272e+04	2.938117e+00
1.310373e+04	3.081091e+00
1.363040e+04	3.140303e+00
1.483205e+04	3.280112e+00
1.776272e+04	3.616628e+00
1.856343e+04	3.692759e+00


==> plots/stability/maxSDF/cost6.dat <==
1.272727e+03	5.251902e+01
1.339757e+03	4.975854e+01
1.345434e+03	4.942604e+01
1.357655e+03	4.875184e+01
1.419345e+03	4.687274e+01
1.559513e+03	4.247967e+01
1.590724e+03	4.099110e+01
1.616543e+03	4.050019e+01
1.634437e+03	3.979118e+01
1.653971e+03	3.938116e+01
1.923650e+03	3.003481e+01
2.169374e+03	2.220809e+01
2.291798e+03	1.850658e+01
2.303281e+03	1.831178e+01
2.321039e+03	1.801477e+01
2.351402e+03	1.718956e+01
2.383517e+03	1.647072e+01
2.679651e+03	1.055099e+01
2.701616e+03	9.988968e+00
2.788482e+03	8.808339e+00
3.178412e+03	4.298156e+00
3.210794e+03	4.123608e+00
3.437255e+03	2.476671e+00
3.570350e+03	2.137926e+00
4.026749e+03	5.251519e-01
5.074794e+03	1.665542e-02
5.528317e+03	8.441703e-02
5.663500e+03	1.189693e-01
5.776080e+03	1.509650e-01
6.195998e+03	5.783581e-01
6.404078e+03	1.012263e+00
6.666050e+03	1.869193e+00
6.945156e+03	2.245064e+00
7.283672e+03	3.175666e+00
7.359640e+03	3.326383e+00
7.576155e+03	3.535679e+00
8.160887e+03	5.238925e+00
8.660712e+03	5.978633e+00
8.816557e+03	6.416467e+00
9.453544e+03	7.506529e+00
9.631850e+03	7.922450e+00
1.167382e+04	1.090056e+01
1.171627e+04	1.106385e+01
1.179129e+04	1.114996e+01
1.246272e+04	1.152284e+01
1.310373e+04	1.222650e+01
1.363040e+04	1.255541e+01
1.483205e+04	1.336336e+01
1.776272e+04	1.641630e+01
1.856343e+04	1.704857e+01


==> plots/stability/maxSDF/grad1.dat <==
1.272727e+03	4.341780e-02
1.339757e+03	4.250510e-02
1.345434e+03	4.282883e-02
1.357655e+03	4.420221e-02
1.419345e+03	4.003100e-02
1.559513e+03	3.229687e-02
1.590724e+03	2.921608e-02
1.616543e+03	2.927334e-02
1.634437e+03	2.707647e-02
1.653971e+03	2.328584e-02
1.923650e+03	7.270713e-03
2.169374e+03	-5.773259e-04
2.291798e+03	-1.046559e-02
2.303281e+03	-1.232490e-02
2.321039e+03	-1.216009e-02
2.351402e+03	-1.268375e-02
2.383517e+03	-1.186563e-02
2.679651e+03	-3.337552e-02
2.701616e+03	-3.426685e-02
2.788482e+03	-3.818853e-02
3.178412e+03	-6.294222e-02
3.210794e+03	-6.708755e-02
3.437255e+03	-6.585225e-02
3.570350e+03	-7.061508e-02
4.026749e+03	-6.229252e-02
5.074794e+03	4.226059e-03
5.528317e+03	9.826062e-04
5.663500e+03	2.009415e-03
5.776080e+03	1.290902e-02
6.195998e+03	1.215287e-02
6.404078e+03	1.002342e-02
6.666050e+03	4.353905e-03
6.945156e+03	1.298825e-02
7.283672e+03	1.560128e-02
7.359640e+03	1.712969e-02
7.576155e+03	1.779175e-02
8.160887e+03	1.199599e-02
8.660712e+03	1.617305e-02
8.816557e+03	1.511056e-02
9.453544e+03	1.198662e-02
9.631850e+03	1.090629e-02
1.167382e+04	1.308287e-02
1.171627e+04	1.489174e-02
1.179129e+04	1.467430e-02
1.246272e+04	1.127924e-02
1.310373e+04	9.642959e-03
1.363040e+04	1.088718e-02
1.483205e+04	7.627752e-03
1.776272e+04	7.366195e-03
1.856343e+04	5.463035e-03


==> plots/stability/maxSDF/grad2.dat <==
1.272727e+03	7.066014e-02
1.339757e+03	6.786839e-02
1.345434e+03	6.829116e-02
1.357655e+03	7.045248e-02
1.419345e+03	6.448372e-02
1.559513e+03	5.034922e-02
1.590724e+03	4.552742e-02
1.616543e+03	4.646017e-02
1.634437e+03	4.331736e-02
1.653971e+03	3.619858e-02
1.923650e+03	8.984592e-03
2.169374e+03	-1.240978e-03
2.291798e+03	-1.851738e-02
2.303281e+03	-2.169631e-02
2.321039e+03	-2.165855e-02
2.351402e+03	-2.278051e-02
2.383517e+03	-2.188614e-02
2.679651e+03	-5.737744e-02
2.701616e+03	-5.885998e-02
2.788482e+03	-6.627523e-02
3.178412e+03	-1.052055e-01
3.210794e+03	-1.120769e-01
3.437255e+03	-1.088135e-01
3.570350e+03	-1.171368e-01
4.026749e+03	-9.947156e-02
5.074794e+03	5.774275e-03
5.528317e+03	1.540832e-03
5.663500e+03	3.387979e-03
5.776080e+03	1.965063e-02
6.195998e+03	1.896929e-02
6.404078e+03	1.596793e-02
6.666050e+03	7.022777e-03
6.945156e+03	2.085375e-02
7.283672e+03	2.530304e-02
7.359640e+03	2.778468e-02
7.576155e+03	2.900704e-02
8.160887e+03	1.981774e-02
8.660712e+03	2.648795e-02
8.816557e+03	2.492169e-02
9.453544e+03	1.979995e-02
9.631850e+03	1.803180e-02
1.167382e+04	2.182263e-02
1.171627e+04	2.483700e-02
1.179129e+04	2.448455e-02
1.246272e+04	1.867768e-02
1.310373e+04	1.580429e-02
1.363040e+04	1.775398e-02
1.483205e+04	1.230924e-02
1.776272e+04	1.182680e-02
1.856343e+04	8.828548e-03


==> plots/stability/maxSDF/grad3.dat <==
1.272727e+03	1.399661e-01
1.339757e+03	1.380151e-01
1.345434e+03	1.376210e-01
1.357655e+03	1.432781e-01
1.419345e+03	1.288186e-01
1.559513e+03	8.371506e-02
1.590724e+03	7.163771e-02
1.616543e+03	7.723870e-02
1.634437e+03	7.178278e-02
1.653971e+03	5.294984e-02
1.923650e+03	-4.978955e-03
2.169374e+03	-2.947124e-02
2.291798e+03	-7.898400e-02
2.303281e+03	-8.618584e-02
2.321039e+03	-8.696563e-02
2.351402e+03	-9.132667e-02
2.383517e+03	-8.908764e-02
2.679651e+03	-1.644739e-01
2.701616e+03	-1.674878e-01
2.788482e+03	-1.864316e-01
3.178412e+03	-2.617997e-01
3.210794e+03	-2.782184e-01
3.437255e+03	-2.554800e-01
3.570350e+03	-2.676808e-01
4.026749e+03	-1.854593e-01
5.074794e+03	7.212211e-03
5.528317e+03	2.277314e-03
5.663500e+03	5.618025e-03
5.776080e+03	2.980733e-02
6.195998e+03	3.192046e-02
6.404078e+03	2.888613e-02
6.666050e+03	1.204130e-02
6.945156e+03	3.986959e-02
7.283672e+03	5.075356e-02
7.359640e+03	5.629787e-02
7.576155e+03	6.001054e-02
8.160887e+03	4.266365e-02
8.660712e+03	5.709951e-02
8.816557e+03	5.473603e-02
9.453544e+03	4.431161e-02
9.631850e+03	4.070039e-02
1.167382e+04	5.018778e-02
1.171627e+04	5.700004e-02
1.179129e+04	5.629299e-02
1.246272e+04	4.248456e-02
1.310373e+04	3.556975e-02
1.363040e+04	3.995420e-02
1.483205e+04	2.746358e-02
1.776272e+04	2.557667e-02
1.856343e+04	2.004156e-02


==> plots/stability/maxSDF/grad4.dat <==
1.272727e+03	1.179785e-01
1.339757e+03	1.057641e-01
1.345434e+03	1.013120e-01
1.357655e+03	1.073624e-01
1.419345e+03	9.871713e-02
1.559513e+03	3.373412e-02
1.590724e+03	1.580711e-02
1.616543e+03	2.878798e-02
1.634437e+03	2.002007e-02
1.653971e+03	-6.584356e-03
1.923650e+03	-1.308887e-01
2.169374e+03	-1.731117e-01
2.291798e+03	-2.564931e-01
2.303281e+03	-2.660920e-01
2.321039e+03	-2.678269e-01
2.351402e+03	-2.799725e-01
2.383517e+03	-2.730225e-01
2.679651e+03	-3.899029e-01
2.701616e+03	-3.919851e-01
2.788482e+03	-4.114018e-01
3.178412e+03	-4.519216e-01
3.210794e+03	-4.730034e-01
3.437255e+03	-3.797523e-01
3.570350e+03	-3.662855e-01
4.026749e+03	-2.064101e-01
5.074794e+03	7.306154e-03
5.528317e+03	2.338434e-03
5.663500e+03	5.836368e-03
5.776080e+03	3.079529e-02
6.195998e+03	3.375623e-02
6.404078e+03	3.107320e-02
6.666050e+03	1.288747e-02
6.945156e+03	4.438323e-02
7.283672e+03	5.762099e-02
7.359640e+03	6.445792e-02
7.576155e+03	6.948460e-02
8.160887e+03	5.016993e-02
8.660712e+03	6.792040e-02
8.816557e+03	6.554619e-02
9.453544e+03	5.387530e-02
9.631850e+03	4.960119e-02
1.167382e+04	6.183128e-02
1.171627e+04	7.010904e-02
1.179129e+04	6.923827e-02
1.246272e+04	5.245523e-02
1.310373e+04	4.356640e-02
1.363040e+04	4.894642e-02
1.483205e+04	3.357642e-02
1.776272e+04	3.125417e-02
1.856343e+04	2.469835e-02


==> plots/stability/maxSDF/grad5.dat <==
1.272727e+03	1.483604e-01
1.339757e+03	1.236495e-01
1.345434e+03	1.160153e-01
1.357655e+03	1.195835e-01
1.419345e+03	6.539853e-02
1.559513e+03	-1.529184e-02
1.590724e+03	-3.836966e-02
1.616543e+03	-2.608283e-02
1.634437e+03	-4.280938e-02
1.653971e+03	-6.663706e-02
1.923650e+03	-2.668655e-01
2.169374e+03	-3.503524e-01
2.291798e+03	-4.428863e-01
2.303281e+03	-4.494371e-01
2.321039e+03	-4.513537e-01
2.351402e+03	-4.666914e-01
2.383517e+03	-4.492102e-01
2.679651e+03	-5.255548e-01
2.701616e+03	-5.200798e-01
2.788482e+03	-5.234818e-01
3.178412e+03	-4.942707e-01
3.210794e+03	-5.117162e-01
3.437255e+03	-3.937306e-01
3.570350e+03	-3.727607e-01
4.026749e+03	-2.066370e-01
5.074794e+03	7.306799e-03
5.528317e+03	2.338862e-03
5.663500e+03	5.837924e-03
5.776080e+03	3.080235e-02
6.195998e+03	3.377191e-02
6.404078e+03	3.111419e-02
6.666050e+03	1.291308e-02
6.945156e+03	4.446736e-02
7.283672e+03	5.779014e-02
7.359640e+03	6.466076e-02
7.576155e+03	6.975615e-02
8.160887e+03	5.053846e-02
8.660712e+03	6.858567e-02
8.816557e+03	6.624727e-02
9.453544e+03	5.445752e-02
9.631850e+03	5.022414e-02
1.167382e+04	6.317255e-02
1.171627e+04	7.171535e-02
1.179129e+04	7.084208e-02
1.246272e+04	5.361829e-02
1.310373e+04	4.496863e-02
1.363040e+04	5.044898e-02
1.483205e+04	3.496799e-02
1.776272e+04	3.274827e-02
1.856343e+04	2.609153e-02


==> plots/stability/maxSDF/grad6.dat <==
1.272727e+03	-7.666692e-03
1.339757e+03	-5.885993e-02
1.345434e+03	-6.666304e-02
1.357655e+03	-6.769601e-02
1.419345e+03	-9.742912e-02
1.559513e+03	-1.621808e-01
1.590724e+03	-1.854957e-01
1.616543e+03	-1.839449e-01
1.634437e+03	-1.902668e-01
1.653971e+03	-2.070862e-01
1.923650e+03	-4.095317e-01
2.169374e+03	-4.416057e-01
2.291798e+03	-5.179484e-01
2.303281e+03	-5.226765e-01
2.321039e+03	-5.235130e-01
2.351402e+03	-5.361918e-01
2.383517e+03	-5.131309e-01
2.679651e+03	-5.633411e-01
2.701616e+03	-5.558025e-01
2.788482e+03	-5.525765e-01
3.178412e+03	-5.049777e-01
3.210794e+03	-5.228244e-01
3.437255e+03	-3.985092e-01
3.570350e+03	-3.755086e-01
4.026749e+03	-2.066370e-01
5.074794e+03	7.306799e-03
5.528317e+03	2.338862e-03
5.663500e+03	5.837924e-03
5.776080e+03	3.080235e-02
6.195998e+03	3.377191e-02
6.404078e+03	3.111420e-02
6.666050e+03	1.291309e-02
6.945156e+03	4.446743e-02
7.283672e+03	5.779139e-02
7.359640e+03	6.466287e-02
7.576155e+03	6.978066e-02
8.160887e+03	5.052434e-02
8.660712e+03	6.860571e-02
8.816557e+03	6.628643e-02
9.453544e+03	5.464017e-02
9.631850e+03	5.049754e-02
1.167382e+04	6.368494e-02
1.171627e+04	7.228278e-02
1.179129e+04	7.141636e-02
1.246272e+04	5.399110e-02
1.310373e+04	4.535657e-02
1.363040e+04	5.085157e-02
1.483205e+04	3.554523e-02
1.776272e+04	3.367083e-02
1.856343e+04	2.674386e-02

